Jump-sparse and sparse recovery using Potts functionals

We recover jump-sparse and sparse signals from blurred incomplete data corrupted by (possibly non-Gaussian) noise using inverse Potts energy functionals. We obtain analytical results (existence of minimizers, complexity) on inverse Potts functionals and provide relations to sparsity problems. We then propose a new optimization method for these functionals which is based on dynamic programming and the alternating direction method of multipliers (ADMM). A series of experiments shows that the proposed method yields very satisfactory jump-sparse and sparse reconstructions, respectively. We highlight the capability of the method by comparing it with classical and recent approaches such as TV minimization (jump-sparse signals), orthogonal matching pursuit, iterative hard thresholding, and iteratively reweighted $\ell^1$ minimization (sparse signals).

==> experiments/Potts/deconv/demoL2PottsInvDeconvData.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=1, xmax=276,
ymin=-0.0489947440993444, ymax=1.14859218222879,
title={Data},
MyAxisStyle,
title={\plottitle}]
\addplot [
color=blue,
solid,
forget plot
]
coordinates{
 (1,0.173716094941938)(2,0.147361316160328)(4,0.316003593665946)(5,0.343326035594572)(6,0.35684213366394)(8,0.48409651720466)(9,0.393089146267153)(10,0.354075475686624)(11,0.498634904555522)(13,0.496681058181047)(19,0.441252166787844)(20,0.336426808101338)(21,0.333552724898107)(23,0.383901519746423)(24,0.37789489064492)(27,0.355862135004602)(29,0.288762903602697)(31,0.306126697875972)(34,0.176663850692135)(38,0.14936663527483)(39,0.157689617746857)(40,0.211096291064247)(41,0.124058400264668)(42,0.123066719642227)(43,0.140199790759903)(45,0.157807654333025)(47,0.119556903837827)(52,0.0334119468442682)(56,0.149651806191837)(57,0.291492381422599)(58,0.214834220282979)(59,0.223452802184285)(62,0.198235328533169)(63,0.324647202894256)(65,0.354242267597294)(66,0.296308594882754)(67,0.382636070490505)(69,0.50420449675866)(70,0.61807366064414)(71,0.712949634763687)(74,0.876247738776635)(75,0.918868538561139)(81,0.941892696474759)(83,0.976732879204477)(86,0.979386408968522)(89,1.00195211876305)(90,0.95982940013108)(92,1.00334864338048)(93,0.96615686820037)(95,1.0026994099438)(96,1.04417471111708)(98,0.985243303781778)(99,0.983589835462775)(100,0.869016819811608)(104,0.827109747291395)(105,0.910489652987707)(107,0.83516385492733)(108,0.824335528888755)(111,0.794516647389737)(112,0.851717093407412)(113,0.850757692630223)(115,0.941953181743232)(116,0.849415610362102)(120,0.813319000008303)(122,0.963305216730022)(124,0.817374539615306)(126,0.78841965414616)(127,0.844200893423442)(128,0.858594028156877)(130,0.851521644498988)(131,0.713798264557589)(132,0.837712185790694)(133,0.762840975359866)(134,0.769821412734939)(136,0.784814587199825)(137,0.725716204677067)(138,0.789005085236063)(148,0.661470804496039)(150,0.644835403737959)(153,0.732271695214066)(155,0.582591205578485)(156,0.7256693606069)(158,0.616679686975544)(159,0.638650622477651)(160,0.62229314105384)(161,0.481859652637368)(164,0.388519682676186)(165,0.383819869339421)(166,0.310461194080706)(167,0.344041737926152)(169,0.172486744814518)(174,0.0350482193847544)(177,0.0549292464633325)(178,0.078942498093242)(179,-0.000948285755904093)(181,-0.0445406764539494)(182,-0.0254725236164351)(183,0.0288660795236696)(194,-0.0239981583931261)(196,-0.00022486778668188)(197,0.0181821861359705)(198,-0.00555632101195022)(199,0.0775232180181988)(200,0.0697954652784171)(201,0.0646876180716432)(204,0.113469378373998)(206,0.0629411398860462)(209,0.0637461524460309)(211,0.22268171805271)(213,0.33585468118697)(216,0.45834855142468)(217,0.560497872763327)(218,0.542554957678941)(220,0.623146166679134)(221,0.743737131992884)(223,0.727336673410864)(224,0.804170381253681)(226,0.765005471326309)(232,0.864631446736585)(235,0.912431317860618)(241,0.860823489005575)(244,0.850198402281664)(245,0.813073838023945)(248,0.83910509401807)(250,0.872665097228719)(251,0.831180079630479)(252,0.900071695890338)(253,0.774444072272537)(256,0.871443751753953)(257,0.838912936131179)(258,0.884475807529736)(260,0.898820221686345)(261,0.782020858282323)(263,0.863290352659766)(269,0.715796228822102)(271,0.638421927359094)(274,0.625262015935677)(275,0.537374009704985) 
};
\addplot [
color=blue,
only marks,
mark=x,
mark options={solid},
forget plot
]
coordinates{
 (1,0.173716094941938)(2,0.147361316160328)(4,0.316003593665946)(5,0.343326035594572)(6,0.35684213366394)(8,0.48409651720466)(9,0.393089146267153)(10,0.354075475686624)(11,0.498634904555522)(13,0.496681058181047)(19,0.441252166787844)(20,0.336426808101338)(21,0.333552724898107)(23,0.383901519746423)(24,0.37789489064492)(27,0.355862135004602)(29,0.288762903602697)(31,0.306126697875972)(34,0.176663850692135)(38,0.14936663527483)(39,0.157689617746857)(40,0.211096291064247)(41,0.124058400264668)(42,0.123066719642227)(43,0.140199790759903)(45,0.157807654333025)(47,0.119556903837827)(52,0.0334119468442682)(56,0.149651806191837)(57,0.291492381422599)(58,0.214834220282979)(59,0.223452802184285)(62,0.198235328533169)(63,0.324647202894256)(65,0.354242267597294)(66,0.296308594882754)(67,0.382636070490505)(69,0.50420449675866)(70,0.61807366064414)(71,0.712949634763687)(74,0.876247738776635)(75,0.918868538561139)(81,0.941892696474759)(83,0.976732879204477)(86,0.979386408968522)(89,1.00195211876305)(90,0.95982940013108)(92,1.00334864338048)(93,0.96615686820037)(95,1.0026994099438)(96,1.04417471111708)(98,0.985243303781778)(99,0.983589835462775)(100,0.869016819811608)(104,0.827109747291395)(105,0.910489652987707)(107,0.83516385492733)(108,0.824335528888755)(111,0.794516647389737)(112,0.851717093407412)(113,0.850757692630223)(115,0.941953181743232)(116,0.849415610362102)(120,0.813319000008303)(122,0.963305216730022)(124,0.817374539615306)(126,0.78841965414616)(127,0.844200893423442)(128,0.858594028156877)(130,0.851521644498988)(131,0.713798264557589)(132,0.837712185790694)(133,0.762840975359866)(134,0.769821412734939)(136,0.784814587199825)(137,0.725716204677067)(138,0.789005085236063)(148,0.661470804496039)(150,0.644835403737959)(153,0.732271695214066)(155,0.582591205578485)(156,0.7256693606069)(158,0.616679686975544)(159,0.638650622477651)(160,0.62229314105384)(161,0.481859652637368)(164,0.388519682676186)(165,0.383819869339421)(166,0.310461194080706)(167,0.344041737926152)(169,0.172486744814518)(174,0.0350482193847544)(177,0.0549292464633325)(178,0.078942498093242)(179,-0.000948285755904093)(181,-0.0445406764539494)(182,-0.0254725236164351)(183,0.0288660795236696)(194,-0.0239981583931261)(196,-0.00022486778668188)(197,0.0181821861359705)(198,-0.00555632101195022)(199,0.0775232180181988)(200,0.0697954652784171)(201,0.0646876180716432)(204,0.113469378373998)(206,0.0629411398860462)(209,0.0637461524460309)(211,0.22268171805271)(213,0.33585468118697)(216,0.45834855142468)(217,0.560497872763327)(218,0.542554957678941)(220,0.623146166679134)(221,0.743737131992884)(223,0.727336673410864)(224,0.804170381253681)(226,0.765005471326309)(232,0.864631446736585)(235,0.912431317860618)(241,0.860823489005575)(244,0.850198402281664)(245,0.813073838023945)(248,0.83910509401807)(250,0.872665097228719)(251,0.831180079630479)(252,0.900071695890338)(253,0.774444072272537)(256,0.871443751753953)(257,0.838912936131179)(258,0.884475807529736)(260,0.898820221686345)(261,0.782020858282323)(263,0.863290352659766)(269,0.715796228822102)(271,0.638421927359094)(274,0.625262015935677)(275,0.537374009704985) 
};
\end{axis}
\end{tikzpicture}%

==> experiments/Potts/deconv/demoL2PottsInvDeconvRec.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0, xmax=300,
ymin=-0.0489947440993444, ymax=1.14859218222879,
MyAxisStyle,
title={\plottitle}]
\addplot [
color=red,
dashed,
forget plot
]
coordinates{
 (1,0.428571428571429)(2,0.428571428571429)(3,0.428571428571429)(4,0.428571428571429)(5,0.428571428571429)(6,0.428571428571429)(7,0.428571428571429)(8,0.428571428571429)(9,0.428571428571429)(10,0.428571428571429)(11,0.428571428571429)(12,0.428571428571429)(13,0.428571428571429)(14,0.428571428571429)(15,0.428571428571429)(16,0.428571428571429)(17,0.428571428571429)(18,0.428571428571429)(19,0.428571428571429)(20,0.428571428571429)(21,0.428571428571429)(22,0.428571428571429)(23,0.428571428571429)(24,0.428571428571429)(25,0.428571428571429)(26,0.428571428571429)(27,0.428571428571429)(28,0.428571428571429)(29,0.428571428571429)(30,0.142857142857143)(31,0.142857142857143)(32,0.142857142857143)(33,0.142857142857143)(34,0.142857142857143)(35,0.142857142857143)(36,0.142857142857143)(37,0.142857142857143)(38,0.142857142857143)(39,0.142857142857143)(40,0.142857142857143)(41,0.142857142857143)(42,0.142857142857143)(43,0.142857142857143)(44,0.142857142857143)(45,0.142857142857143)(46,0.142857142857143)(47,0.142857142857143)(48,0.142857142857143)(49,0.142857142857143)(50,0.142857142857143)(51,0.142857142857143)(52,0.142857142857143)(53,0.142857142857143)(54,0.142857142857143)(55,0.142857142857143)(56,0.142857142857143)(57,0.142857142857143)(58,0.142857142857143)(59,0.142857142857143)(60,0.142857142857143)(61,0.142857142857143)(62,0.142857142857143)(63,0.142857142857143)(64,0.142857142857143)(65,0.142857142857143)(66,0.142857142857143)(67,0.142857142857143)(68,0.142857142857143)(69,0.142857142857143)(70,1)(71,1)(72,1)(73,1)(74,1)(75,1)(76,1)(77,1)(78,1)(79,1)(80,1)(81,1)(82,1)(83,1)(84,1)(85,1)(86,1)(87,1)(88,1)(89,1)(90,1)(91,1)(92,1)(93,1)(94,1)(95,1)(96,1)(97,1)(98,1)(99,1)(100,1)(101,1)(102,0.857142857142857)(103,0.857142857142857)(104,0.857142857142857)(105,0.857142857142857)(106,0.857142857142857)(107,0.857142857142857)(108,0.857142857142857)(109,0.857142857142857)(110,0.857142857142857)(111,0.857142857142857)(112,0.857142857142857)(113,0.857142857142857)(114,0.857142857142857)(115,0.857142857142857)(116,0.857142857142857)(117,0.857142857142857)(118,0.857142857142857)(119,0.857142857142857)(120,0.857142857142857)(121,0.857142857142857)(122,0.857142857142857)(123,0.857142857142857)(124,0.857142857142857)(125,0.857142857142857)(126,0.857142857142857)(127,0.857142857142857)(128,0.857142857142857)(129,0.857142857142857)(130,0.857142857142857)(131,0.857142857142857)(132,0.857142857142857)(133,0.857142857142857)(134,0.714285714285714)(135,0.714285714285714)(136,0.714285714285714)(137,0.714285714285714)(138,0.714285714285714)(139,0.714285714285714)(140,0.714285714285714)(141,0.714285714285714)(142,0.714285714285714)(143,0.714285714285714)(144,0.714285714285714)(145,0.714285714285714)(146,0.714285714285714)(147,0.714285714285714)(148,0.714285714285714)(149,0.714285714285714)(150,0.714285714285714)(151,0.714285714285714)(152,0.714285714285714)(153,0.714285714285714)(154,0.714285714285714)(155,0.714285714285714)(156,0.714285714285714)(157,0.714285714285714)(158,0.714285714285714)(159,0.714285714285714)(160,0.714285714285714)(161,0.714285714285714)(162,0.714285714285714)(163,0.714285714285714)(164,0.714285714285714)(165,0.714285714285714)(166,0)(167,0)(168,0)(169,0)(170,0)(171,0)(172,0)(173,0)(174,0)(175,0)(176,0)(177,0)(178,0)(179,0)(180,0)(181,0)(182,0)(183,0)(184,0)(185,0)(186,0)(187,0)(188,0)(189,0)(190,0)(191,0)(192,0)(193,0)(194,0)(195,0)(196,0)(197,0)(198,0)(199,0)(200,0)(201,0)(202,0)(203,0)(204,0)(205,0)(206,0)(207,0)(208,0)(209,0)(210,0)(211,0)(212,0)(213,0)(214,0)(215,0)(216,0.857142857142857)(217,0.857142857142857)(218,0.857142857142857)(219,0.857142857142857)(220,0.857142857142857)(221,0.857142857142857)(222,0.857142857142857)(223,0.857142857142857)(224,0.857142857142857)(225,0.857142857142857)(226,0.857142857142857)(227,0.857142857142857)(228,0.857142857142857)(229,0.857142857142857)(230,0.857142857142857)(231,0.857142857142857)(232,0.857142857142857)(233,0.857142857142857)(234,0.857142857142857)(235,0.857142857142857)(236,0.857142857142857)(237,0.857142857142857)(238,0.857142857142857)(239,0.857142857142857)(240,0.857142857142857)(241,0.857142857142857)(242,0.857142857142857)(243,0.857142857142857)(244,0.857142857142857)(245,0.857142857142857)(246,0.857142857142857)(247,0.857142857142857)(248,0.857142857142857)(249,0.857142857142857)(250,0.857142857142857)(251,0.857142857142857)(252,0.857142857142857)(253,0.857142857142857)(254,0.857142857142857)(255,0.857142857142857)(256,0.857142857142857)(257,0.857142857142857)(258,0.857142857142857)(259,0.857142857142857)(260,0.857142857142857)(261,0.857142857142857)(262,0.857142857142857)(263,0.857142857142857)(264,0.857142857142857)(265,0.857142857142857)(266,0.857142857142857)(267,0.857142857142857)(268,0.857142857142857)(269,0.857142857142857)(270,0.857142857142857)(271,0.857142857142857)(272,0.857142857142857)(273,0.857142857142857)(274,0.857142857142857)(275,0.857142857142857)(276,0.857142857142857) 
};
\addplot [
color=blue,
only marks,
mark=*,
mark options={solid},
forget plot
]
coordinates{
 (1,0.429165738352384)(2,0.429165738352384)(3,0.429165738352384)(4,0.429165738352384)(5,0.429165738352384)(6,0.429165738352384)(7,0.429165738352384)(8,0.429165738352384)(9,0.429165738352384)(10,0.429165738352384)(11,0.429165738352384)(12,0.429165738352384)(13,0.429165738352384)(14,0.429165738352384)(15,0.429165738352384)(16,0.429165738352384)(17,0.429165738352384)(18,0.429165738352384)(19,0.429165738352384)(20,0.429165738352384)(21,0.429165738352384)(22,0.429165738352384)(23,0.429165738352384)(24,0.429165738352384)(25,0.429165738352384)(26,0.429165738352384)(27,0.429165738352384)(28,0.429165738352384)(29,0.429165738352384)(30,0.14670212498331)(31,0.14670212498331)(32,0.14670212498331)(33,0.14670212498331)(34,0.14670212498331)(35,0.14670212498331)(36,0.14670212498331)(37,0.14670212498331)(38,0.14670212498331)(39,0.14670212498331)(40,0.14670212498331)(41,0.14670212498331)(42,0.14670212498331)(43,0.14670212498331)(44,0.14670212498331)(45,0.14670212498331)(46,0.14670212498331)(47,0.14670212498331)(48,0.14670212498331)(49,0.14670212498331)(50,0.14670212498331)(51,0.14670212498331)(52,0.14670212498331)(53,0.14670212498331)(54,0.14670212498331)(55,0.14670212498331)(56,0.14670212498331)(57,0.14670212498331)(58,0.14670212498331)(59,0.14670212498331)(60,0.14670212498331)(61,0.14670212498331)(62,0.14670212498331)(63,0.14670212498331)(64,0.14670212498331)(65,0.14670212498331)(66,0.14670212498331)(67,0.14670212498331)(68,0.14670212498331)(69,0.14670212498331)(70,1.00764696408928)(71,1.00764696408928)(72,1.00764696408928)(73,1.00764696408928)(74,1.00764696408928)(75,1.00764696408928)(76,1.00764696408928)(77,1.00764696408928)(78,1.00764696408928)(79,1.00764696408928)(80,1.00764696408928)(81,1.00764696408928)(82,1.00764696408928)(83,1.00764696408928)(84,1.00764696408928)(85,1.00764696408928)(86,1.00764696408928)(87,1.00764696408928)(88,1.00764696408928)(89,1.00764696408928)(90,1.00764696408928)(91,1.00764696408928)(92,1.00764696408928)(93,1.00764696408928)(94,1.00764696408928)(95,1.00764696408928)(96,1.00764696408928)(97,1.00764696408928)(98,1.00764696408928)(99,1.00764696408928)(100,1.00764696408928)(101,0.848499451299436)(102,0.848499451299436)(103,0.848499451299436)(104,0.848499451299436)(105,0.848499451299436)(106,0.848499451299436)(107,0.848499451299436)(108,0.848499451299436)(109,0.848499451299436)(110,0.848499451299436)(111,0.848499451299436)(112,0.848499451299436)(113,0.848499451299436)(114,0.848499451299436)(115,0.848499451299436)(116,0.848499451299436)(117,0.848499451299436)(118,0.848499451299436)(119,0.848499451299436)(120,0.848499451299436)(121,0.848499451299436)(122,0.848499451299436)(123,0.848499451299436)(124,0.848499451299436)(125,0.848499451299436)(126,0.848499451299436)(127,0.848499451299436)(128,0.848499451299436)(129,0.848499451299436)(130,0.848499451299436)(131,0.848499451299436)(132,0.848499451299436)(133,0.848499451299436)(134,0.714373485439597)(135,0.714373485439597)(136,0.714373485439597)(137,0.714373485439597)(138,0.714373485439597)(139,0.714373485439597)(140,0.714373485439597)(141,0.714373485439597)(142,0.714373485439597)(143,0.714373485439597)(144,0.714373485439597)(145,0.714373485439597)(146,0.714373485439597)(147,0.714373485439597)(148,0.714373485439597)(149,0.714373485439597)(150,0.714373485439597)(151,0.714373485439597)(152,0.714373485439597)(153,0.714373485439597)(154,0.714373485439597)(155,0.714373485439597)(156,0.714373485439597)(157,0.714373485439597)(158,0.714373485439597)(159,0.714373485439597)(160,0.714373485439597)(161,0.714373485439597)(162,0.714373485439597)(163,0.714373485439597)(164,0.714373485439597)(165,0.0258804179989265)(166,0.0258804179989265)(167,0.0258804179989265)(168,0.0258804179989265)(169,0.0258804179989265)(170,0.0258804179989265)(171,0.0258804179989265)(172,0.0258804179989265)(173,0.0258804179989265)(174,0.0258804179989265)(175,0.0258804179989265)(176,0.0258804179989265)(177,0.0258804179989265)(178,0.0258804179989265)(179,0.0258804179989265)(180,0.0258804179989265)(181,0.0258804179989265)(182,0.0258804179989265)(183,0.0258804179989265)(184,0.0258804179989265)(185,0.0258804179989265)(186,0.0258804179989265)(187,0.0258804179989265)(188,0.0258804179989265)(189,0.0258804179989265)(190,0.0258804179989265)(191,0.0258804179989265)(192,0.0258804179989265)(193,0.0258804179989265)(194,0.0258804179989265)(195,0.0258804179989265)(196,0.0258804179989265)(197,0.0258804179989265)(198,0.0258804179989265)(199,0.0258804179989265)(200,0.0258804179989265)(201,0.0258804179989265)(202,0.0258804179989265)(203,0.0258804179989265)(204,0.0258804179989265)(205,0.0258804179989265)(206,0.0258804179989265)(207,0.0258804179989265)(208,0.0258804179989265)(209,0.0258804179989265)(210,0.0258804179989265)(211,0.0258804179989265)(212,0.0258804179989265)(213,0.0258804179989265)(214,0.0258804179989265)(215,0.0258804179989265)(216,0.848482573295777)(217,0.848482573295777)(218,0.848482573295777)(219,0.848482573295777)(220,0.848482573295777)(221,0.848482573295777)(222,0.848482573295777)(223,0.848482573295777)(224,0.848482573295777)(225,0.848482573295777)(226,0.848482573295777)(227,0.848482573295777)(228,0.848482573295777)(229,0.848482573295777)(230,0.848482573295777)(231,0.848482573295777)(232,0.848482573295777)(233,0.848482573295777)(234,0.848482573295777)(235,0.848482573295777)(236,0.848482573295777)(237,0.848482573295777)(238,0.848482573295777)(239,0.848482573295777)(240,0.848482573295777)(241,0.848482573295777)(242,0.848482573295777)(243,0.848482573295777)(244,0.848482573295777)(245,0.848482573295777)(246,0.848482573295777)(247,0.848482573295777)(248,0.848482573295777)(249,0.848482573295777)(250,0.848482573295777)(251,0.848482573295777)(252,0.848482573295777)(253,0.848482573295777)(254,0.848482573295777)(255,0.848482573295777)(256,0.848482573295777)(257,0.848482573295777)(258,0.848482573295777)(259,0.848482573295777)(260,0.848482573295777)(261,0.848482573295777)(262,0.848482573295777)(263,0.848482573295777)(264,0.848482573295777)(265,0.848482573295777)(266,0.848482573295777)(267,0.848482573295777)(268,0.848482573295777)(269,0.848482573295777)(270,0.848482573295777)(271,0.848482573295777)(272,0.848482573295777)(273,0.848482573295777)(274,0.848482573295777)(275,0.848482573295777)(276,0.848482573295777) 
};
\end{axis}
\end{tikzpicture}%

==> experiments/Potts/deconv/demoL2TVInvDeconvRec.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0, xmax=300,
ymin=-0.0489947440993444, ymax=1.14859218222879,
MyAxisStyle,
title={\plottitle}]
\addplot [
color=red,
dashed,
forget plot
]
coordinates{
 (1,0.428571428571429)(2,0.428571428571429)(3,0.428571428571429)(4,0.428571428571429)(5,0.428571428571429)(6,0.428571428571429)(7,0.428571428571429)(8,0.428571428571429)(9,0.428571428571429)(10,0.428571428571429)(11,0.428571428571429)(12,0.428571428571429)(13,0.428571428571429)(14,0.428571428571429)(15,0.428571428571429)(16,0.428571428571429)(17,0.428571428571429)(18,0.428571428571429)(19,0.428571428571429)(20,0.428571428571429)(21,0.428571428571429)(22,0.428571428571429)(23,0.428571428571429)(24,0.428571428571429)(25,0.428571428571429)(26,0.428571428571429)(27,0.428571428571429)(28,0.428571428571429)(29,0.428571428571429)(30,0.142857142857143)(31,0.142857142857143)(32,0.142857142857143)(33,0.142857142857143)(34,0.142857142857143)(35,0.142857142857143)(36,0.142857142857143)(37,0.142857142857143)(38,0.142857142857143)(39,0.142857142857143)(40,0.142857142857143)(41,0.142857142857143)(42,0.142857142857143)(43,0.142857142857143)(44,0.142857142857143)(45,0.142857142857143)(46,0.142857142857143)(47,0.142857142857143)(48,0.142857142857143)(49,0.142857142857143)(50,0.142857142857143)(51,0.142857142857143)(52,0.142857142857143)(53,0.142857142857143)(54,0.142857142857143)(55,0.142857142857143)(56,0.142857142857143)(57,0.142857142857143)(58,0.142857142857143)(59,0.142857142857143)(60,0.142857142857143)(61,0.142857142857143)(62,0.142857142857143)(63,0.142857142857143)(64,0.142857142857143)(65,0.142857142857143)(66,0.142857142857143)(67,0.142857142857143)(68,0.142857142857143)(69,0.142857142857143)(70,1)(71,1)(72,1)(73,1)(74,1)(75,1)(76,1)(77,1)(78,1)(79,1)(80,1)(81,1)(82,1)(83,1)(84,1)(85,1)(86,1)(87,1)(88,1)(89,1)(90,1)(91,1)(92,1)(93,1)(94,1)(95,1)(96,1)(97,1)(98,1)(99,1)(100,1)(101,1)(102,0.857142857142857)(103,0.857142857142857)(104,0.857142857142857)(105,0.857142857142857)(106,0.857142857142857)(107,0.857142857142857)(108,0.857142857142857)(109,0.857142857142857)(110,0.857142857142857)(111,0.857142857142857)(112,0.857142857142857)(113,0.857142857142857)(114,0.857142857142857)(115,0.857142857142857)(116,0.857142857142857)(117,0.857142857142857)(118,0.857142857142857)(119,0.857142857142857)(120,0.857142857142857)(121,0.857142857142857)(122,0.857142857142857)(123,0.857142857142857)(124,0.857142857142857)(125,0.857142857142857)(126,0.857142857142857)(127,0.857142857142857)(128,0.857142857142857)(129,0.857142857142857)(130,0.857142857142857)(131,0.857142857142857)(132,0.857142857142857)(133,0.857142857142857)(134,0.714285714285714)(135,0.714285714285714)(136,0.714285714285714)(137,0.714285714285714)(138,0.714285714285714)(139,0.714285714285714)(140,0.714285714285714)(141,0.714285714285714)(142,0.714285714285714)(143,0.714285714285714)(144,0.714285714285714)(145,0.714285714285714)(146,0.714285714285714)(147,0.714285714285714)(148,0.714285714285714)(149,0.714285714285714)(150,0.714285714285714)(151,0.714285714285714)(152,0.714285714285714)(153,0.714285714285714)(154,0.714285714285714)(155,0.714285714285714)(156,0.714285714285714)(157,0.714285714285714)(158,0.714285714285714)(159,0.714285714285714)(160,0.714285714285714)(161,0.714285714285714)(162,0.714285714285714)(163,0.714285714285714)(164,0.714285714285714)(165,0.714285714285714)(166,0)(167,0)(168,0)(169,0)(170,0)(171,0)(172,0)(173,0)(174,0)(175,0)(176,0)(177,0)(178,0)(179,0)(180,0)(181,0)(182,0)(183,0)(184,0)(185,0)(186,0)(187,0)(188,0)(189,0)(190,0)(191,0)(192,0)(193,0)(194,0)(195,0)(196,0)(197,0)(198,0)(199,0)(200,0)(201,0)(202,0)(203,0)(204,0)(205,0)(206,0)(207,0)(208,0)(209,0)(210,0)(211,0)(212,0)(213,0)(214,0)(215,0)(216,0.857142857142857)(217,0.857142857142857)(218,0.857142857142857)(219,0.857142857142857)(220,0.857142857142857)(221,0.857142857142857)(222,0.857142857142857)(223,0.857142857142857)(224,0.857142857142857)(225,0.857142857142857)(226,0.857142857142857)(227,0.857142857142857)(228,0.857142857142857)(229,0.857142857142857)(230,0.857142857142857)(231,0.857142857142857)(232,0.857142857142857)(233,0.857142857142857)(234,0.857142857142857)(235,0.857142857142857)(236,0.857142857142857)(237,0.857142857142857)(238,0.857142857142857)(239,0.857142857142857)(240,0.857142857142857)(241,0.857142857142857)(242,0.857142857142857)(243,0.857142857142857)(244,0.857142857142857)(245,0.857142857142857)(246,0.857142857142857)(247,0.857142857142857)(248,0.857142857142857)(249,0.857142857142857)(250,0.857142857142857)(251,0.857142857142857)(252,0.857142857142857)(253,0.857142857142857)(254,0.857142857142857)(255,0.857142857142857)(256,0.857142857142857)(257,0.857142857142857)(258,0.857142857142857)(259,0.857142857142857)(260,0.857142857142857)(261,0.857142857142857)(262,0.857142857142857)(263,0.857142857142857)(264,0.857142857142857)(265,0.857142857142857)(266,0.857142857142857)(267,0.857142857142857)(268,0.857142857142857)(269,0.857142857142857)(270,0.857142857142857)(271,0.857142857142857)(272,0.857142857142857)(273,0.857142857142857)(274,0.857142857142857)(275,0.857142857142857)(276,0.857142857142857) 
};
\addplot [
color=blue,
only marks,
mark=*,
mark options={solid},
forget plot
]
coordinates{
 (1,0.424629786722341)(2,0.424564275864267)(3,0.424687396344276)(4,0.424517939222722)(5,0.424713624625316)(6,0.424509248962054)(7,0.424702750252213)(8,0.424537591894602)(9,0.424659123720306)(10,0.424593922081796)(11,0.424597194832272)(12,0.424657730803519)(13,0.424538524248611)(14,0.424710566106811)(15,0.424496526276609)(16,0.42473719565108)(17,0.424488844789147)(18,0.424721813241332)(19,0.424523214138704)(20,0.424669333768894)(21,0.424590274058613)(22,0.395951895371723)(23,0.395938025533781)(24,0.395948550827196)(25,0.395961666656612)(26,0.395965731303204)(27,0.395962487185353)(28,0.395930933694991)(29,0.395943502432768)(30,0.207954010744757)(31,0.160532089306647)(32,0.160648870451706)(33,0.160376902170373)(34,0.160706535551563)(35,0.160366272227105)(36,0.16053359862235)(37,0.160588795604448)(38,0.16042157877737)(39,0.160726692693771)(40,0.160315381035724)(41,0.160809495098094)(42,0.160395111879689)(43,0.160700211587813)(44,0.16044533922308)(45,0.160525592676293)(46,0.16055749818014)(47,0.160383756924993)(48,0.160605852016794)(49,0.160429131911231)(50,0.160627992087188)(51,0.160488720398929)(52,0.160637635426592)(53,0.160482468616386)(54,0.160650519329842)(55,0.160471399481453)(56,0.160646360206262)(57,0.160353205241858)(58,0.16073854802661)(59,0.16029623455077)(60,0.160736385527087)(61,0.160327484259593)(62,0.16063171455524)(63,0.160520601955108)(64,0.160435987456565)(65,0.16065501678867)(66,0.160447220206114)(67,0.160655797367865)(68,0.16049740301616)(69,0.263663572079086)(70,0.981931074331432)(71,0.982452874627182)(72,0.981601358063397)(73,0.982899497342524)(74,0.981266617801839)(75,0.98301295072229)(76,0.981184587948778)(77,0.982715212429909)(78,0.981436085710882)(79,0.982601416333871)(80,0.981686136529671)(81,0.982424588976259)(82,0.981982313180147)(83,0.982267687332133)(84,0.982051014781734)(85,0.982107948857377)(86,0.982094781564479)(87,0.982103466505942)(88,0.981991577463456)(89,0.982179892778736)(90,0.982012062594293)(91,0.982169155539813)(92,0.98206525661299)(93,0.982100518837154)(94,0.982140490562974)(95,0.982072776819712)(96,0.982051685222472)(97,0.982173303191173)(98,0.981932145561492)(99,0.982278913546423)(100,0.982034971189987)(101,0.982109337753181)(102,0.848847562936225)(103,0.848826851358988)(104,0.848861051094008)(105,0.848818576974329)(106,0.848854979405418)(107,0.848837926667989)(108,0.848815564077755)(109,0.848893372199274)(110,0.848747954146502)(111,0.848966811322272)(112,0.848682472254135)(113,0.849026303174308)(114,0.848644979467816)(115,0.849042338040447)(116,0.848639219993226)(117,0.849036666486793)(118,0.84865187107492)(119,0.849013080243772)(120,0.848675457334176)(121,0.848992362957563)(122,0.848693608180427)(123,0.848981323171826)(124,0.848703028855897)(125,0.84898338709216)(126,0.848700107900385)(127,0.848976187813991)(128,0.848722285083249)(129,0.848932764761478)(130,0.848778863650091)(131,0.848859387818228)(132,0.791275780488878)(133,0.769504071714987)(134,0.76949744561078)(135,0.769508206483922)(136,0.769515450446347)(137,0.76950934202643)(138,0.769502058074714)(139,0.693243045557464)(140,0.690448636068003)(141,0.6904816793616)(142,0.690414083438735)(143,0.690502194416151)(144,0.690420817596358)(145,0.690481394610726)(146,0.690422557839309)(147,0.690482861815723)(148,0.690389086294366)(149,0.690527167240274)(150,0.690370015278338)(151,0.690570036500034)(152,0.690366269513377)(153,0.690568719259456)(154,0.690331952673157)(155,0.690572483781176)(156,0.69031892020021)(157,0.69058146977527)(158,0.690324967992451)(159,0.690559593181308)(160,0.690355976365636)(161,0.690538586214707)(162,0.69039618758304)(163,0.69050085863962)(164,0.690440586784787)(165,0.58672518026049)(166,0.0277662949268796)(167,0.0276490783040557)(168,0.0278350073266557)(169,0.027682019654137)(170,0.0278080328807359)(171,0.0277748265533039)(172,0.027709436878963)(173,0.0279014830836817)(174,0.0276534540345055)(175,0.0278585777868451)(176,0.0277269998176912)(177,0.0277388840828894)(178,0.0277942104184636)(179,0.0276451702080378)(180,0.0277702122734349)(181,0.027693715010868)(182,0.0278023134435229)(183,0.0277241229450012)(184,0.0278013752668607)(185,0.0277879398793165)(186,0.0277159705970805)(187,0.0278031551499006)(188,0.0277313508402079)(189,0.0277921880051106)(190,0.0277512179078255)(191,0.0277487069092656)(192,0.0277462959562359)(193,0.027700744028816)(194,0.0277711282762681)(195,0.0278027060028405)(196,0.0277209488361281)(197,0.0278242015791384)(198,0.0276934869007846)(199,0.0277656703112347)(200,0.039623596330381)(201,0.0396888779006057)(202,0.0395578072042028)(203,0.0397650461059026)(204,0.0394991249302948)(205,0.0398186237642357)(206,0.0394670957986504)(207,0.0398304719381248)(208,0.0394782257665576)(209,0.0398063759434351)(210,0.0395064304250461)(211,0.0397585059832453)(212,0.0395647691821876)(213,0.0396921882625097)(214,0.039628011033999)(215,0.285181502099147)(216,0.591286675899333)(217,0.827111716369629)(218,0.832352657004959)(219,0.832354268439081)(220,0.83234168699755)(221,0.832333235028841)(222,0.832330218192952)(223,0.832350824911104)(224,0.832364904934814)(225,0.845300425211575)(226,0.845268119357067)(227,0.845330046321763)(228,0.845250158283026)(229,0.845327624060709)(230,0.845260452081636)(231,0.845301843580457)(232,0.845304739745195)(233,0.845250253520881)(234,0.845362884253407)(235,0.845196301817059)(236,0.845416333977066)(237,0.845147524760907)(238,0.845457661956496)(239,0.845115325642768)(240,0.845475777183273)(241,0.845095539577237)(242,0.845479943203104)(243,0.84510321276153)(244,0.84546175757945)(245,0.845139112610052)(246,0.845408891630245)(247,0.845219885127677)(248,0.845309832739946)(249,0.845342217427298)(250,0.845157589085426)(251,0.84551258799211)(252,0.844969447825473)(253,0.845701979157438)(254,0.844780036141267)(255,0.845880743256458)(256,0.844628352149064)(257,0.845998598436279)(258,0.844553976072588)(259,0.846027946890151)(260,0.844572451848898)(261,0.845969934310193)(262,0.844664301901127)(263,0.845845662555622)(264,0.844805309919604)(265,0.845684919693035)(266,0.844972684910965)(267,0.845521244272448)(268,0.845131813103308)(269,0.84537629809798)(270,0.845265212196562)(271,0.845270849980032)(272,0.845343289456198)(273,0.845222597306155)(274,0.845350776458093)(275,0.845241854660091)(276,0.845301945183105) 
};
\end{axis}
\end{tikzpicture}%

==> experiments/Potts/deconvL1/demoL1PottsInvDeconvData.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=1, xmax=276,
ymin=-0.130560314454544, ymax=1.14413381302428,
MyAxisStyle,
title={\plottitle}]
\addplot [
color=blue,
solid,
forget plot
]
coordinates{
 (1,0.179311743863799)(6,0.323388543759912)(7,0.393234633867566)(8,0.40167663191925)(10,0.414696873553945)(11,0.399053909300202)(12,0.379309550800877)(13,0.384840318688004)(15,0.468833897792662)(17,0.395145393333501)(21,0.470002805725499)(22,0.436577661969843)(23,0.372399981540835)(24,0.389772852341555)(27,0.32114690803985)(28,0.278992836285268)(35,0.20682727315863)(37,0.181606857462503)(39,0.198069360837049)(40,0.165230926650419)(41,0.150443966443092)(45,0.210267525705301)(46,0.164933158736291)(47,0.167624418833833)(50,0.137417306446113)(54,0.191517875967902)(57,0.150850577857762)(59,0.278391125482221)(60,0.241866627230631)(62,0.220930987754425)(66,0.370891836267944)(68,0.485843133883727)(70,0.607111287807996)(71,0.677669272569382)(72,0.698719258709384)(73,0.710485857052103)(76,0.826041814843475)(77,0.930783736040156)(81,1.01621096615667)(83,0.999487038552887)(86,1.02600860981817)(90,1.01205934424618)(92,0.995145008762504)(93,1.04012164820389)(96,1.02883846239053)(98,0.969959618914547)(103,0.916219425832941)(104,0.912335062806406)(105,0.916528295517807)(106,0.880050154535567)(107,0.888310610855342)(108,0.801874599131946)(109,0.873305237008704)(115,0.743252999493392)(116,0.910406462989265)(117,0.857562185169579)(118,0.832111543237796)(119,0.882299982298802)(121,0.842008032538752)(126,0.849647025119357)(127,0.843240429481306)(129,0.871613321980001)(130,0.827933544773622)(132,0.802713268466038)(133,0.785671698753761)(135,0.791989174023875)(136,0.747098591796552)(139,0.712808327742649)(140,0.746119764256677)(142,0.717822138083382)(143,0.789832634782534)(145,0.644561914870974)(151,0.680630484137315)(152,0.693384875223199)(153,0.682350370470994)(156,0.731834549294409)(157,0.613379497859919)(160,0.535500475866282)(163,0.469801012901927)(164,0.375785998866111)(166,0.348445468243466)(168,0.231992038001846)(169,0.174961471103069)(172,0.0717685948801996)(174,0.0397697659790881)(180,0.181874969380831)(181,0.0361463872169671)(184,-0.0552452230689258)(185,-0.0506633044441351)(187,-0.0342415457827272)(188,0.169762502405848)(193,-0.118691194958676)(194,-0.00219043191028788)(196,-0.0157824627839404)(199,-0.0527248309976852)(201,0.0286921131336252)(202,0.00481279451011848)(205,0.0460527003011699)(206,0.121302086517462)(207,0.0970731456538519)(208,0.187544696650491)(211,0.0620227212367778)(215,0.385833848877838)(218,0.560211793563382)(220,0.670950057544068)(221,0.66496751443156)(222,0.759864484363614)(223,0.741172461846203)(224,0.824730698202803)(226,0.856531587643823)(230,0.84684745448131)(232,0.849802664144877)(233,0.863445261005022)(235,0.850489829868592)(236,0.850124845650353)(237,0.903108520561165)(239,0.777067375627449)(240,0.872505832882216)(243,0.82569430181266)(245,0.874198005758387)(247,0.846536573005622)(249,0.920657408416143)(253,0.868433548106657)(254,0.816040109449722)(256,0.839586717733867)(257,0.814720371042363)(258,0.880566007698461)(259,0.798597203146923)(260,0.866587542587909)(261,0.844389168114642)(262,0.90238608550318)(263,0.834500314598168)(267,0.824197007675086)(268,0.797719486201816)(272,0.793561325893449)(273,0.61979051133716)(274,0.587310036074058)(275,0.521559710356493) 
};
\addplot [
color=blue,
only marks,
mark=x,
mark options={solid},
forget plot
]
coordinates{
 (1,0.179311743863799)(6,0.323388543759912)(7,0.393234633867566)(8,0.40167663191925)(10,0.414696873553945)(11,0.399053909300202)(12,0.379309550800877)(13,0.384840318688004)(15,0.468833897792662)(17,0.395145393333501)(21,0.470002805725499)(22,0.436577661969843)(23,0.372399981540835)(24,0.389772852341555)(27,0.32114690803985)(28,0.278992836285268)(35,0.20682727315863)(37,0.181606857462503)(39,0.198069360837049)(40,0.165230926650419)(41,0.150443966443092)(45,0.210267525705301)(46,0.164933158736291)(47,0.167624418833833)(50,0.137417306446113)(54,0.191517875967902)(57,0.150850577857762)(59,0.278391125482221)(60,0.241866627230631)(62,0.220930987754425)(66,0.370891836267944)(68,0.485843133883727)(70,0.607111287807996)(71,0.677669272569382)(72,0.698719258709384)(73,0.710485857052103)(76,0.826041814843475)(77,0.930783736040156)(81,1.01621096615667)(83,0.999487038552887)(86,1.02600860981817)(90,1.01205934424618)(92,0.995145008762504)(93,1.04012164820389)(96,1.02883846239053)(98,0.969959618914547)(103,0.916219425832941)(104,0.912335062806406)(105,0.916528295517807)(106,0.880050154535567)(107,0.888310610855342)(108,0.801874599131946)(109,0.873305237008704)(115,0.743252999493392)(116,0.910406462989265)(117,0.857562185169579)(118,0.832111543237796)(119,0.882299982298802)(121,0.842008032538752)(126,0.849647025119357)(127,0.843240429481306)(129,0.871613321980001)(130,0.827933544773622)(132,0.802713268466038)(133,0.785671698753761)(135,0.791989174023875)(136,0.747098591796552)(139,0.712808327742649)(140,0.746119764256677)(142,0.717822138083382)(143,0.789832634782534)(145,0.644561914870974)(151,0.680630484137315)(152,0.693384875223199)(153,0.682350370470994)(156,0.731834549294409)(157,0.613379497859919)(160,0.535500475866282)(163,0.469801012901927)(164,0.375785998866111)(166,0.348445468243466)(168,0.231992038001846)(169,0.174961471103069)(172,0.0717685948801996)(174,0.0397697659790881)(180,0.181874969380831)(181,0.0361463872169671)(184,-0.0552452230689258)(185,-0.0506633044441351)(187,-0.0342415457827272)(188,0.169762502405848)(193,-0.118691194958676)(194,-0.00219043191028788)(196,-0.0157824627839404)(199,-0.0527248309976852)(201,0.0286921131336252)(202,0.00481279451011848)(205,0.0460527003011699)(206,0.121302086517462)(207,0.0970731456538519)(208,0.187544696650491)(211,0.0620227212367778)(215,0.385833848877838)(218,0.560211793563382)(220,0.670950057544068)(221,0.66496751443156)(222,0.759864484363614)(223,0.741172461846203)(224,0.824730698202803)(226,0.856531587643823)(230,0.84684745448131)(232,0.849802664144877)(233,0.863445261005022)(235,0.850489829868592)(236,0.850124845650353)(237,0.903108520561165)(239,0.777067375627449)(240,0.872505832882216)(243,0.82569430181266)(245,0.874198005758387)(247,0.846536573005622)(249,0.920657408416143)(253,0.868433548106657)(254,0.816040109449722)(256,0.839586717733867)(257,0.814720371042363)(258,0.880566007698461)(259,0.798597203146923)(260,0.866587542587909)(261,0.844389168114642)(262,0.90238608550318)(263,0.834500314598168)(267,0.824197007675086)(268,0.797719486201816)(272,0.793561325893449)(273,0.61979051133716)(274,0.587310036074058)(275,0.521559710356493) 
};
\end{axis}
\end{tikzpicture}%

==> experiments/Potts/deconvL1/demoL1PottsInvDeconvRec.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0, xmax=300,
ymin=-0.130560314454544, ymax=1.14413381302428,
MyAxisStyle,
title={\plottitle}]
\addplot [
color=red,
dashed,
forget plot
]
coordinates{
 (1,0.428571428571429)(2,0.428571428571429)(3,0.428571428571429)(4,0.428571428571429)(5,0.428571428571429)(6,0.428571428571429)(7,0.428571428571429)(8,0.428571428571429)(9,0.428571428571429)(10,0.428571428571429)(11,0.428571428571429)(12,0.428571428571429)(13,0.428571428571429)(14,0.428571428571429)(15,0.428571428571429)(16,0.428571428571429)(17,0.428571428571429)(18,0.428571428571429)(19,0.428571428571429)(20,0.428571428571429)(21,0.428571428571429)(22,0.428571428571429)(23,0.428571428571429)(24,0.428571428571429)(25,0.428571428571429)(26,0.428571428571429)(27,0.428571428571429)(28,0.428571428571429)(29,0.428571428571429)(30,0.142857142857143)(31,0.142857142857143)(32,0.142857142857143)(33,0.142857142857143)(34,0.142857142857143)(35,0.142857142857143)(36,0.142857142857143)(37,0.142857142857143)(38,0.142857142857143)(39,0.142857142857143)(40,0.142857142857143)(41,0.142857142857143)(42,0.142857142857143)(43,0.142857142857143)(44,0.142857142857143)(45,0.142857142857143)(46,0.142857142857143)(47,0.142857142857143)(48,0.142857142857143)(49,0.142857142857143)(50,0.142857142857143)(51,0.142857142857143)(52,0.142857142857143)(53,0.142857142857143)(54,0.142857142857143)(55,0.142857142857143)(56,0.142857142857143)(57,0.142857142857143)(58,0.142857142857143)(59,0.142857142857143)(60,0.142857142857143)(61,0.142857142857143)(62,0.142857142857143)(63,0.142857142857143)(64,0.142857142857143)(65,0.142857142857143)(66,0.142857142857143)(67,0.142857142857143)(68,0.142857142857143)(69,0.142857142857143)(70,1)(71,1)(72,1)(73,1)(74,1)(75,1)(76,1)(77,1)(78,1)(79,1)(80,1)(81,1)(82,1)(83,1)(84,1)(85,1)(86,1)(87,1)(88,1)(89,1)(90,1)(91,1)(92,1)(93,1)(94,1)(95,1)(96,1)(97,1)(98,1)(99,1)(100,1)(101,1)(102,0.857142857142857)(103,0.857142857142857)(104,0.857142857142857)(105,0.857142857142857)(106,0.857142857142857)(107,0.857142857142857)(108,0.857142857142857)(109,0.857142857142857)(110,0.857142857142857)(111,0.857142857142857)(112,0.857142857142857)(113,0.857142857142857)(114,0.857142857142857)(115,0.857142857142857)(116,0.857142857142857)(117,0.857142857142857)(118,0.857142857142857)(119,0.857142857142857)(120,0.857142857142857)(121,0.857142857142857)(122,0.857142857142857)(123,0.857142857142857)(124,0.857142857142857)(125,0.857142857142857)(126,0.857142857142857)(127,0.857142857142857)(128,0.857142857142857)(129,0.857142857142857)(130,0.857142857142857)(131,0.857142857142857)(132,0.857142857142857)(133,0.857142857142857)(134,0.714285714285714)(135,0.714285714285714)(136,0.714285714285714)(137,0.714285714285714)(138,0.714285714285714)(139,0.714285714285714)(140,0.714285714285714)(141,0.714285714285714)(142,0.714285714285714)(143,0.714285714285714)(144,0.714285714285714)(145,0.714285714285714)(146,0.714285714285714)(147,0.714285714285714)(148,0.714285714285714)(149,0.714285714285714)(150,0.714285714285714)(151,0.714285714285714)(152,0.714285714285714)(153,0.714285714285714)(154,0.714285714285714)(155,0.714285714285714)(156,0.714285714285714)(157,0.714285714285714)(158,0.714285714285714)(159,0.714285714285714)(160,0.714285714285714)(161,0.714285714285714)(162,0.714285714285714)(163,0.714285714285714)(164,0.714285714285714)(165,0.714285714285714)(166,0)(167,0)(168,0)(169,0)(170,0)(171,0)(172,0)(173,0)(174,0)(175,0)(176,0)(177,0)(178,0)(179,0)(180,0)(181,0)(182,0)(183,0)(184,0)(185,0)(186,0)(187,0)(188,0)(189,0)(190,0)(191,0)(192,0)(193,0)(194,0)(195,0)(196,0)(197,0)(198,0)(199,0)(200,0)(201,0)(202,0)(203,0)(204,0)(205,0)(206,0)(207,0)(208,0)(209,0)(210,0)(211,0)(212,0)(213,0)(214,0)(215,0)(216,0.857142857142857)(217,0.857142857142857)(218,0.857142857142857)(219,0.857142857142857)(220,0.857142857142857)(221,0.857142857142857)(222,0.857142857142857)(223,0.857142857142857)(224,0.857142857142857)(225,0.857142857142857)(226,0.857142857142857)(227,0.857142857142857)(228,0.857142857142857)(229,0.857142857142857)(230,0.857142857142857)(231,0.857142857142857)(232,0.857142857142857)(233,0.857142857142857)(234,0.857142857142857)(235,0.857142857142857)(236,0.857142857142857)(237,0.857142857142857)(238,0.857142857142857)(239,0.857142857142857)(240,0.857142857142857)(241,0.857142857142857)(242,0.857142857142857)(243,0.857142857142857)(244,0.857142857142857)(245,0.857142857142857)(246,0.857142857142857)(247,0.857142857142857)(248,0.857142857142857)(249,0.857142857142857)(250,0.857142857142857)(251,0.857142857142857)(252,0.857142857142857)(253,0.857142857142857)(254,0.857142857142857)(255,0.857142857142857)(256,0.857142857142857)(257,0.857142857142857)(258,0.857142857142857)(259,0.857142857142857)(260,0.857142857142857)(261,0.857142857142857)(262,0.857142857142857)(263,0.857142857142857)(264,0.857142857142857)(265,0.857142857142857)(266,0.857142857142857)(267,0.857142857142857)(268,0.857142857142857)(269,0.857142857142857)(270,0.857142857142857)(271,0.857142857142857)(272,0.857142857142857)(273,0.857142857142857)(274,0.857142857142857)(275,0.857142857142857)(276,0.857142857142857) 
};
\addplot [
color=blue,
only marks,
mark=*,
mark options={solid},
forget plot
]
coordinates{
 (1,0.4265944986141)(2,0.4265944986141)(3,0.4265944986141)(4,0.4265944986141)(5,0.4265944986141)(6,0.4265944986141)(7,0.4265944986141)(8,0.4265944986141)(9,0.4265944986141)(10,0.4265944986141)(11,0.4265944986141)(12,0.4265944986141)(13,0.4265944986141)(14,0.4265944986141)(15,0.4265944986141)(16,0.4265944986141)(17,0.4265944986141)(18,0.4265944986141)(19,0.4265944986141)(20,0.4265944986141)(21,0.4265944986141)(22,0.4265944986141)(23,0.4265944986141)(24,0.4265944986141)(25,0.4265944986141)(26,0.4265944986141)(27,0.4265944986141)(28,0.4265944986141)(29,0.161977348818998)(30,0.161977348818998)(31,0.161977348818998)(32,0.161977348818998)(33,0.161977348818998)(34,0.161977348818998)(35,0.161977348818998)(36,0.161977348818998)(37,0.161977348818998)(38,0.161977348818998)(39,0.161977348818998)(40,0.161977348818998)(41,0.161977348818998)(42,0.161977348818998)(43,0.161977348818998)(44,0.161977348818998)(45,0.161977348818998)(46,0.161977348818998)(47,0.161977348818998)(48,0.161977348818998)(49,0.161977348818998)(50,0.161977348818998)(51,0.161977348818998)(52,0.161977348818998)(53,0.161977348818998)(54,0.161977348818998)(55,0.161977348818998)(56,0.161977348818998)(57,0.161977348818998)(58,0.161977348818998)(59,0.161977348818998)(60,0.161977348818998)(61,0.161977348818998)(62,0.161977348818998)(63,0.161977348818998)(64,0.161977348818998)(65,0.161977348818998)(66,0.161977348818998)(67,0.161977348818998)(68,0.161977348818998)(69,0.161977348818998)(70,1.00866268515367)(71,1.00866268515367)(72,1.00866268515367)(73,1.00866268515367)(74,1.00866268515367)(75,1.00866268515367)(76,1.00866268515367)(77,1.00866268515367)(78,1.00866268515367)(79,1.00866268515367)(80,1.00866268515367)(81,1.00866268515367)(82,1.00866268515367)(83,1.00866268515367)(84,1.00866268515367)(85,1.00866268515367)(86,1.00866268515367)(87,1.00866268515367)(88,1.00866268515367)(89,1.00866268515367)(90,1.00866268515367)(91,1.00866268515367)(92,1.00866268515367)(93,1.00866268515367)(94,1.00866268515367)(95,1.00866268515367)(96,1.00866268515367)(97,1.00866268515367)(98,1.00866268515367)(99,1.00866268515367)(100,1.00866268515367)(101,1.00866268515367)(102,1.00866268515367)(103,0.852389560857971)(104,0.852389560857971)(105,0.852389560857971)(106,0.852389560857971)(107,0.852389560857971)(108,0.852389560857971)(109,0.852389560857971)(110,0.852389560857971)(111,0.852389560857971)(112,0.852389560857971)(113,0.852389560857971)(114,0.852389560857971)(115,0.852389560857971)(116,0.852389560857971)(117,0.852389560857971)(118,0.852389560857971)(119,0.852389560857971)(120,0.852389560857971)(121,0.852389560857971)(122,0.852389560857971)(123,0.852389560857971)(124,0.852389560857971)(125,0.852389560857971)(126,0.852389560857971)(127,0.852389560857971)(128,0.852389560857971)(129,0.852389560857971)(130,0.852389560857971)(131,0.852389560857971)(132,0.852389560857971)(133,0.852389560857971)(134,0.852389560857971)(135,0.852389560857971)(136,0.699657976028192)(137,0.699657976028192)(138,0.699657976028192)(139,0.699657976028192)(140,0.699657976028192)(141,0.699657976028192)(142,0.699657976028192)(143,0.699657976028192)(144,0.699657976028192)(145,0.699657976028192)(146,0.699657976028192)(147,0.699657976028192)(148,0.699657976028192)(149,0.699657976028192)(150,0.699657976028192)(151,0.699657976028192)(152,0.699657976028192)(153,0.699657976028192)(154,0.699657976028192)(155,0.699657976028192)(156,0.699657976028192)(157,0.699657976028192)(158,0.699657976028192)(159,0.699657976028192)(160,0.699657976028192)(161,0.699657976028192)(162,0.699657976028192)(163,0.699657976028192)(164,0.699657976028192)(165,0.00285025174154478)(166,0.00285025174154478)(167,0.00285025174154478)(168,0.00285025174154478)(169,0.00285025174154478)(170,0.00285025174154478)(171,0.00285025174154478)(172,0.00285025174154478)(173,0.00285025174154478)(174,0.00285025174154478)(175,0.00285025174154478)(176,0.00285025174154478)(177,0.00285025174154478)(178,0.00285025174154478)(179,0.00285025174154478)(180,0.00285025174154478)(181,0.00285025174154478)(182,0.00285025174154478)(183,0.00285025174154478)(184,0.00285025174154478)(185,0.00285025174154478)(186,0.00285025174154478)(187,0.00285025174154478)(188,0.00285025174154478)(189,0.00285025174154478)(190,0.00285025174154478)(191,0.00285025174154478)(192,0.00285025174154478)(193,0.00285025174154478)(194,0.00285025174154478)(195,0.00285025174154478)(196,0.00285025174154478)(197,0.00285025174154478)(198,0.00285025174154478)(199,0.00285025174154478)(200,0.00285025174154478)(201,0.00285025174154478)(202,0.00285025174154478)(203,0.00285025174154478)(204,0.00285025174154478)(205,0.00285025174154478)(206,0.00285025174154478)(207,0.00285025174154478)(208,0.00285025174154478)(209,0.00285025174154478)(210,0.00285025174154478)(211,0.00285025174154478)(212,0.00285025174154478)(213,0.00285025174154478)(214,0.00285025174154478)(215,0.00285025174154478)(216,0.855673371911455)(217,0.855673371911455)(218,0.855673371911455)(219,0.855673371911455)(220,0.855673371911455)(221,0.855673371911455)(222,0.855673371911455)(223,0.855673371911455)(224,0.855673371911455)(225,0.855673371911455)(226,0.855673371911455)(227,0.855673371911455)(228,0.855673371911455)(229,0.855673371911455)(230,0.855673371911455)(231,0.855673371911455)(232,0.855673371911455)(233,0.855673371911455)(234,0.855673371911455)(235,0.855673371911455)(236,0.855673371911455)(237,0.855673371911455)(238,0.855673371911455)(239,0.855673371911455)(240,0.855673371911455)(241,0.855673371911455)(242,0.855673371911455)(243,0.855673371911455)(244,0.855673371911455)(245,0.855673371911455)(246,0.855673371911455)(247,0.855673371911455)(248,0.855673371911455)(249,0.855673371911455)(250,0.855673371911455)(251,0.855673371911455)(252,0.855673371911455)(253,0.855673371911455)(254,0.855673371911455)(255,0.855673371911455)(256,0.855673371911455)(257,0.855673371911455)(258,0.855673371911455)(259,0.855673371911455)(260,0.855673371911455)(261,0.855673371911455)(262,0.855673371911455)(263,0.855673371911455)(264,0.855673371911455)(265,0.855673371911455)(266,0.855673371911455)(267,0.855673371911455)(268,0.855673371911455)(269,0.855673371911455)(270,0.855673371911455)(271,0.855673371911455)(272,0.855673371911455)(273,0.855673371911455)(274,0.855673371911455)(275,0.855673371911455)(276,0.855673371911455) 
};
\end{axis}
\end{tikzpicture}%

==> experiments/Potts/deconvL1/demoL1TVInvDeconvRec.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0, xmax=300,
ymin=-0.130560314454544, ymax=1.14413381302428,
title={TV},
MyAxisStyle,
title={\plottitle}]
\addplot [
color=red,
dashed,
forget plot
]
coordinates{
 (1,0.428571428571429)(2,0.428571428571429)(3,0.428571428571429)(4,0.428571428571429)(5,0.428571428571429)(6,0.428571428571429)(7,0.428571428571429)(8,0.428571428571429)(9,0.428571428571429)(10,0.428571428571429)(11,0.428571428571429)(12,0.428571428571429)(13,0.428571428571429)(14,0.428571428571429)(15,0.428571428571429)(16,0.428571428571429)(17,0.428571428571429)(18,0.428571428571429)(19,0.428571428571429)(20,0.428571428571429)(21,0.428571428571429)(22,0.428571428571429)(23,0.428571428571429)(24,0.428571428571429)(25,0.428571428571429)(26,0.428571428571429)(27,0.428571428571429)(28,0.428571428571429)(29,0.428571428571429)(30,0.142857142857143)(31,0.142857142857143)(32,0.142857142857143)(33,0.142857142857143)(34,0.142857142857143)(35,0.142857142857143)(36,0.142857142857143)(37,0.142857142857143)(38,0.142857142857143)(39,0.142857142857143)(40,0.142857142857143)(41,0.142857142857143)(42,0.142857142857143)(43,0.142857142857143)(44,0.142857142857143)(45,0.142857142857143)(46,0.142857142857143)(47,0.142857142857143)(48,0.142857142857143)(49,0.142857142857143)(50,0.142857142857143)(51,0.142857142857143)(52,0.142857142857143)(53,0.142857142857143)(54,0.142857142857143)(55,0.142857142857143)(56,0.142857142857143)(57,0.142857142857143)(58,0.142857142857143)(59,0.142857142857143)(60,0.142857142857143)(61,0.142857142857143)(62,0.142857142857143)(63,0.142857142857143)(64,0.142857142857143)(65,0.142857142857143)(66,0.142857142857143)(67,0.142857142857143)(68,0.142857142857143)(69,0.142857142857143)(70,1)(71,1)(72,1)(73,1)(74,1)(75,1)(76,1)(77,1)(78,1)(79,1)(80,1)(81,1)(82,1)(83,1)(84,1)(85,1)(86,1)(87,1)(88,1)(89,1)(90,1)(91,1)(92,1)(93,1)(94,1)(95,1)(96,1)(97,1)(98,1)(99,1)(100,1)(101,1)(102,0.857142857142857)(103,0.857142857142857)(104,0.857142857142857)(105,0.857142857142857)(106,0.857142857142857)(107,0.857142857142857)(108,0.857142857142857)(109,0.857142857142857)(110,0.857142857142857)(111,0.857142857142857)(112,0.857142857142857)(113,0.857142857142857)(114,0.857142857142857)(115,0.857142857142857)(116,0.857142857142857)(117,0.857142857142857)(118,0.857142857142857)(119,0.857142857142857)(120,0.857142857142857)(121,0.857142857142857)(122,0.857142857142857)(123,0.857142857142857)(124,0.857142857142857)(125,0.857142857142857)(126,0.857142857142857)(127,0.857142857142857)(128,0.857142857142857)(129,0.857142857142857)(130,0.857142857142857)(131,0.857142857142857)(132,0.857142857142857)(133,0.857142857142857)(134,0.714285714285714)(135,0.714285714285714)(136,0.714285714285714)(137,0.714285714285714)(138,0.714285714285714)(139,0.714285714285714)(140,0.714285714285714)(141,0.714285714285714)(142,0.714285714285714)(143,0.714285714285714)(144,0.714285714285714)(145,0.714285714285714)(146,0.714285714285714)(147,0.714285714285714)(148,0.714285714285714)(149,0.714285714285714)(150,0.714285714285714)(151,0.714285714285714)(152,0.714285714285714)(153,0.714285714285714)(154,0.714285714285714)(155,0.714285714285714)(156,0.714285714285714)(157,0.714285714285714)(158,0.714285714285714)(159,0.714285714285714)(160,0.714285714285714)(161,0.714285714285714)(162,0.714285714285714)(163,0.714285714285714)(164,0.714285714285714)(165,0.714285714285714)(166,0)(167,0)(168,0)(169,0)(170,0)(171,0)(172,0)(173,0)(174,0)(175,0)(176,0)(177,0)(178,0)(179,0)(180,0)(181,0)(182,0)(183,0)(184,0)(185,0)(186,0)(187,0)(188,0)(189,0)(190,0)(191,0)(192,0)(193,0)(194,0)(195,0)(196,0)(197,0)(198,0)(199,0)(200,0)(201,0)(202,0)(203,0)(204,0)(205,0)(206,0)(207,0)(208,0)(209,0)(210,0)(211,0)(212,0)(213,0)(214,0)(215,0)(216,0.857142857142857)(217,0.857142857142857)(218,0.857142857142857)(219,0.857142857142857)(220,0.857142857142857)(221,0.857142857142857)(222,0.857142857142857)(223,0.857142857142857)(224,0.857142857142857)(225,0.857142857142857)(226,0.857142857142857)(227,0.857142857142857)(228,0.857142857142857)(229,0.857142857142857)(230,0.857142857142857)(231,0.857142857142857)(232,0.857142857142857)(233,0.857142857142857)(234,0.857142857142857)(235,0.857142857142857)(236,0.857142857142857)(237,0.857142857142857)(238,0.857142857142857)(239,0.857142857142857)(240,0.857142857142857)(241,0.857142857142857)(242,0.857142857142857)(243,0.857142857142857)(244,0.857142857142857)(245,0.857142857142857)(246,0.857142857142857)(247,0.857142857142857)(248,0.857142857142857)(249,0.857142857142857)(250,0.857142857142857)(251,0.857142857142857)(252,0.857142857142857)(253,0.857142857142857)(254,0.857142857142857)(255,0.857142857142857)(256,0.857142857142857)(257,0.857142857142857)(258,0.857142857142857)(259,0.857142857142857)(260,0.857142857142857)(261,0.857142857142857)(262,0.857142857142857)(263,0.857142857142857)(264,0.857142857142857)(265,0.857142857142857)(266,0.857142857142857)(267,0.857142857142857)(268,0.857142857142857)(269,0.857142857142857)(270,0.857142857142857)(271,0.857142857142857)(272,0.857142857142857)(273,0.857142857142857)(274,0.857142857142857)(275,0.857142857142857)(276,0.857142857142857) 
};
\addplot [
color=blue,
only marks,
mark=*,
mark options={solid},
forget plot
]
coordinates{
 (1,0.414514337943984)(2,0.41446334918008)(3,0.414643638219598)(4,0.414381972817498)(5,0.41478123856062)(6,0.41430792608522)(7,0.414968523802315)(8,0.414282044958793)(9,0.415044462525416)(10,0.414367278682969)(11,0.415108276431841)(12,0.414388928527381)(13,0.415108870544998)(14,0.414504615383926)(15,0.414981741760878)(16,0.414574488917549)(17,0.414929386537849)(18,0.414690677628135)(19,0.414827955531256)(20,0.414725416190888)(21,0.414698411015316)(22,0.414790502068228)(23,0.414408730278405)(24,0.414708475358407)(25,0.414385158340109)(26,0.414543336673619)(27,0.414304818691371)(28,0.41441947178785)(29,0.224270073164815)(30,0.172313172696632)(31,0.172225388131706)(32,0.172341196595889)(33,0.172169282150572)(34,0.17225774048725)(35,0.172100391898619)(36,0.172108223841061)(37,0.172091077643995)(38,0.172147283386134)(39,0.172152933075638)(40,0.172222891564269)(41,0.172214859546272)(42,0.172254844804626)(43,0.172130684932877)(44,0.172140205433313)(45,0.172236134498043)(46,0.172045137382561)(47,0.172223221139207)(48,0.17196958631958)(49,0.172216257282341)(50,0.171988600548298)(51,0.172245753181473)(52,0.172005662872653)(53,0.172178331734599)(54,0.172095275625424)(55,0.172082172191957)(56,0.172148407470018)(57,0.209854662967314)(58,0.209833620756697)(59,0.209857072278251)(60,0.209833452854625)(61,0.209850755431319)(62,0.209824755212494)(63,0.209847037658132)(64,0.209794409902268)(65,0.209810935122518)(66,0.209781218124624)(67,0.209762049838781)(68,0.20975518744964)(69,0.209740482805556)(70,0.469709871193453)(71,0.865840855407053)(72,1.01244823136502)(73,1.01249466877281)(74,1.01234121621298)(75,1.01264778226704)(76,1.01230192799449)(77,1.01280298205708)(78,1.01225325080397)(79,1.01293846959584)(80,1.01223521436204)(81,1.0131063736309)(82,1.01225398306613)(83,1.01321416914016)(84,1.01227603499068)(85,1.01330489841189)(86,1.01236801270628)(87,1.01333917864302)(88,1.0123228485019)(89,1.01342450741941)(90,1.0122557220061)(91,1.01340650294092)(92,1.01221249440832)(93,1.01336188899907)(94,1.01229042728426)(95,1.01326108398614)(96,1.01234921573613)(97,1.01315825691945)(98,1.01244528622248)(99,1.0129878326746)(100,1.01260860314795)(101,1.01278260187741)(102,0.870742039976713)(103,0.857251085037524)(104,0.857141812226631)(105,0.857307127335341)(106,0.857003408794184)(107,0.857388175420337)(108,0.856890296339919)(109,0.857494259601821)(110,0.85681713031955)(111,0.857536744265467)(112,0.856837139789605)(113,0.857429166568289)(114,0.856914495775729)(115,0.857343108722583)(116,0.856922205254682)(117,0.857287192702745)(118,0.856890847640992)(119,0.857242757562242)(120,0.856841418767586)(121,0.857211649154146)(122,0.856724597161458)(123,0.857117775451672)(124,0.856679231356899)(125,0.856936389208978)(126,0.856711546225193)(127,0.856708195504908)(128,0.856746572768177)(129,0.85655569299402)(130,0.856736859534663)(131,0.856563576077303)(132,0.856716479550755)(133,0.856571771272214)(134,0.856668807219021)(135,0.78649802806139)(136,0.6990433045403)(137,0.699125825012743)(138,0.698978122157316)(139,0.699215264067285)(140,0.698920124098785)(141,0.699262701144433)(142,0.698907995893116)(143,0.699308081063604)(144,0.698906832686291)(145,0.699347820188773)(146,0.698910205266653)(147,0.699350428744633)(148,0.698939650630615)(149,0.699309220239699)(150,0.698940422436018)(151,0.699277685317887)(152,0.698962199072695)(153,0.69920636651586)(154,0.699012855182542)(155,0.699150559669144)(156,0.699047023351679)(157,0.699102456757879)(158,0.687019035127086)(159,0.679122133215612)(160,0.67913086881515)(161,0.679128366084251)(162,0.67913193896824)(163,0.679133376215825)(164,0.665658199643244)(165,0.459826860926629)(166,0.0950573141476533)(167,-0.00905835601759236)(168,-0.00905939103709281)(169,-0.0090904556415353)(170,-0.00909547956778432)(171,-0.00910718721607605)(172,-0.00911503312081781)(173,-0.00914577130453443)(174,-0.0092086552898578)(175,-0.00916511041114938)(176,-0.00925478112953655)(177,-0.00925126758568438)(178,-0.00924453573826422)(179,-0.00923480256374514)(180,-0.00930774443213246)(181,-0.00921255551648545)(182,-0.00937530877639878)(183,-0.0091553868653232)(184,-0.00945204938171062)(185,-0.0091712316343569)(186,-0.00944460645396934)(187,-0.0092314085700158)(188,-0.00939942746525123)(189,-0.00932918930160691)(190,-0.00940424305665112)(191,-0.00935580557935325)(192,-0.00948869964804025)(193,-0.00937775536922042)(194,-0.00951401193798278)(195,-0.00948761834433667)(196,-0.00949489279663765)(197,-0.00957151579656511)(198,-0.00950612010432834)(199,-0.00961943803986114)(200,-0.00949192708077322)(201,-0.00966623076884583)(202,-0.00951261492888753)(203,-0.00965718277277784)(204,-0.00956047334256608)(205,-0.00960400662418827)(206,0.0952799277199608)(207,0.0952262819990465)(208,0.0952478163084555)(209,0.0952003350913158)(210,0.0951572770459483)(211,0.0951177051713977)(212,0.0951457263471672)(213,0.0951342822598584)(214,0.0951315583495284)(215,0.0950724733436294)(216,0.262752409152427)(217,0.854265465138566)(218,0.854231721205572)(219,0.854270517914068)(220,0.854366698754273)(221,0.854319243684761)(222,0.854462715204869)(223,0.854350826876993)(224,0.85439273971474)(225,0.854322728366307)(226,0.85435427913233)(227,0.854359685098651)(228,0.854277441244469)(229,0.854417088709695)(230,0.85420591098016)(231,0.85452241410706)(232,0.854220955935486)(233,0.854566759134429)(234,0.854315329014763)(235,0.854497639259828)(236,0.854314159635652)(237,0.854388050749157)(238,0.85437722560336)(239,0.854295943127215)(240,0.854448684290263)(241,0.854167602490023)(242,0.854599219755511)(243,0.854132069955859)(244,0.854784073411664)(245,0.854092367961209)(246,0.855006888584193)(247,0.853930899187298)(248,0.855089739499618)(249,0.853847769767585)(250,0.855163925553382)(251,0.853769856447038)(252,0.855138788324434)(253,0.853849150251985)(254,0.855058557063627)(255,0.85398816338232)(256,0.854981290319808)(257,0.854207205508043)(258,0.854868043952816)(259,0.854269877964602)(260,0.854709524356345)(261,0.854352373304396)(262,0.854568696852365)(263,0.854404997910324)(264,0.854406661016238)(265,0.864526817248923)(266,0.864704116238885)(267,0.864252653438132)(268,0.864614321500673)(269,0.863945279836186)(270,0.864561787015812)(271,0.86399862038074)(272,0.864634578816679)(273,0.864136234975293)(274,0.864716103198475)(275,0.864343095306346)(276,0.864515530836435) 
};
\end{axis}
\end{tikzpicture}%

==> experiments/Potts/deconvL1Imp/demoL1PottsInvDeconvImpData.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=1, xmax=276,
ymin=-0.000223359293399378, ymax=1.10018156493287,
MyAxisStyle,
title={\plottitle}]
\addplot [
color=blue,
solid,
forget plot
]
coordinates{
 (4,0.310423481288241)(7,0.371004037067298)(10,0.754556049124225)(12,0.417382933127955)(14,0.422762441585951)(15,0.621320700737347)(17,0.631241541659491)(18,0.420769378658418)(19,0.0271718963218299)(21,0.407333998854192)(22,0.399698329552013)(24,0.378675499842731)(28,0.31450250302596)(29,0.295403021868746)(30,0.203519768723457)(33,0.370644762563303)(35,0.192742537105754)(38,0.896646789971262)(39,0.157982383668238)(41,0.150041697458903)(42,0.1476228016224)(44,0.14479629649282)(48,0.143191573208767)(49,0.142716785224329)(53,0.144992015523615)(54,0.146425698931621)(56,0.228962026951571)(57,0.157154119152914)(60,0.188232865290428)(64,0.292513325602978)(65,0.33302027132867)(66,0.379153037423519)(67,0.905760707195774)(70,0.0799701034546365)(71,0.963341265090805)(72,0.712660847968546)(75,0.8967564251167)(76,0.884897822128193)(81,0.978412746913256)(82,0.985639508674119)(84,0.993976707322551)(85,0.409505605418449)(86,0.997277777273729)(88,0.205312114788929)(91,0.994619213840005)(92,0.992388471889771)(94,0.822376378280804)(95,0.980816303688032)(96,0.975057302875694)(98,0.233976270505956)(101,0.933415796648658)(103,0.902779579019291)(105,0.896525506237253)(107,0.685702613550181)(109,0.871552685932484)(115,0.858566845909345)(116,0.366101014977695)(118,0.856903125709625)(119,0.856379112095435)(120,0.855718868376369)(121,0.182720749063754)(123,0.85188135948745)(125,0.846578037699797)(127,0.837959160830889)(131,0.809252998470948)(132,0.800108394370123)(133,0.790558653791516)(137,0.75366836338011)(140,0.733469410597682)(142,0.724836487755326)(145,0.717710045179276)(147,0.750218244142117)(150,0.71166849066639)(153,0.702435082402682)(154,0.696357917062777)(155,0.687910061148912)(159,0.618367232725875)(164,0.429113400422042)(167,0.285172313863672)(168,0.239449293359545)(169,0.19691324547198)(170,0.137016935215813)(171,0.124713485621529)(176,0.0263926943517432)(180,0.00484788408919334)(183,0.370976287775213)(184,0.890735354197122)(186,0.250337642781084)(189,0.519565992412375)(190,5.79448834845338e-06)(191,6.95338601814406e-06)(194,0.000102247289646771)(195,0.000201535688781648)(196,0.000381090180661374)(197,0.146904600588103)(199,0.00212784967974769)(200,0.00356623827913911)(203,0.0142969762957711)(204,0.0215536638052806)(205,0.0316712332220918)(206,0.0453757224332851)(207,0.0634099856185369)(208,0.539633859803054)(211,0.190163128471527)(212,0.236295894566376)(213,0.296336093980106)(214,0.342206776636406)(218,0.569803705111403)(219,0.620846962576481)(220,0.66697972867133)(223,0.722748023035981)(224,0.79373287152432)(226,0.656323695516433)(227,0.835589193337577)(228,0.842845880847086)(233,0.855907866520357)(234,0.856446307956924)(237,0.85704060985321)(238,0.857093949438175)(242,0.0389523826161804)(243,0.897637078526521)(247,0.0793450625756039)(248,0.889978139639673)(249,0.857142857142857)(250,0.573249271055044)(252,0.857135903756839)(254,0.857093949438175)(256,0.201088031158114)(259,0.855907866520357)(260,0.855015007463109)(264,0.542675784956565)(266,0.825471623920765)(268,0.78192114627332)(269,0.77067693101908)(270,0.74204067927105)(273,0.620846962576481)(274,0.569803705111403)(276,0.867356039674159) 
};
\addplot [
color=blue,
only marks,
mark=x,
mark options={solid},
forget plot
]
coordinates{
 (4,0.310423481288241)(7,0.371004037067298)(10,0.754556049124225)(12,0.417382933127955)(14,0.422762441585951)(15,0.621320700737347)(17,0.631241541659491)(18,0.420769378658418)(19,0.0271718963218299)(21,0.407333998854192)(22,0.399698329552013)(24,0.378675499842731)(28,0.31450250302596)(29,0.295403021868746)(30,0.203519768723457)(33,0.370644762563303)(35,0.192742537105754)(38,0.896646789971262)(39,0.157982383668238)(41,0.150041697458903)(42,0.1476228016224)(44,0.14479629649282)(48,0.143191573208767)(49,0.142716785224329)(53,0.144992015523615)(54,0.146425698931621)(56,0.228962026951571)(57,0.157154119152914)(60,0.188232865290428)(64,0.292513325602978)(65,0.33302027132867)(66,0.379153037423519)(67,0.905760707195774)(70,0.0799701034546365)(71,0.963341265090805)(72,0.712660847968546)(75,0.8967564251167)(76,0.884897822128193)(81,0.978412746913256)(82,0.985639508674119)(84,0.993976707322551)(85,0.409505605418449)(86,0.997277777273729)(88,0.205312114788929)(91,0.994619213840005)(92,0.992388471889771)(94,0.822376378280804)(95,0.980816303688032)(96,0.975057302875694)(98,0.233976270505956)(101,0.933415796648658)(103,0.902779579019291)(105,0.896525506237253)(107,0.685702613550181)(109,0.871552685932484)(115,0.858566845909345)(116,0.366101014977695)(118,0.856903125709625)(119,0.856379112095435)(120,0.855718868376369)(121,0.182720749063754)(123,0.85188135948745)(125,0.846578037699797)(127,0.837959160830889)(131,0.809252998470948)(132,0.800108394370123)(133,0.790558653791516)(137,0.75366836338011)(140,0.733469410597682)(142,0.724836487755326)(145,0.717710045179276)(147,0.750218244142117)(150,0.71166849066639)(153,0.702435082402682)(154,0.696357917062777)(155,0.687910061148912)(159,0.618367232725875)(164,0.429113400422042)(167,0.285172313863672)(168,0.239449293359545)(169,0.19691324547198)(170,0.137016935215813)(171,0.124713485621529)(176,0.0263926943517432)(180,0.00484788408919334)(183,0.370976287775213)(184,0.890735354197122)(186,0.250337642781084)(189,0.519565992412375)(190,5.79448834845338e-06)(191,6.95338601814406e-06)(194,0.000102247289646771)(195,0.000201535688781648)(196,0.000381090180661374)(197,0.146904600588103)(199,0.00212784967974769)(200,0.00356623827913911)(203,0.0142969762957711)(204,0.0215536638052806)(205,0.0316712332220918)(206,0.0453757224332851)(207,0.0634099856185369)(208,0.539633859803054)(211,0.190163128471527)(212,0.236295894566376)(213,0.296336093980106)(214,0.342206776636406)(218,0.569803705111403)(219,0.620846962576481)(220,0.66697972867133)(223,0.722748023035981)(224,0.79373287152432)(226,0.656323695516433)(227,0.835589193337577)(228,0.842845880847086)(233,0.855907866520357)(234,0.856446307956924)(237,0.85704060985321)(238,0.857093949438175)(242,0.0389523826161804)(243,0.897637078526521)(247,0.0793450625756039)(248,0.889978139639673)(249,0.857142857142857)(250,0.573249271055044)(252,0.857135903756839)(254,0.857093949438175)(256,0.201088031158114)(259,0.855907866520357)(260,0.855015007463109)(264,0.542675784956565)(266,0.825471623920765)(268,0.78192114627332)(269,0.77067693101908)(270,0.74204067927105)(273,0.620846962576481)(274,0.569803705111403)(276,0.867356039674159) 
};
\end{axis}
\end{tikzpicture}%

==> experiments/Potts/deconvL1Imp/demoL1PottsInvDeconvImpRec.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0, xmax=300,
ymin=-0.000223359293399378, ymax=1.10018156493287,
MyAxisStyle,
title={\plottitle}]
\addplot [
color=red,
dashed,
forget plot
]
coordinates{
 (1,0.428571428571429)(2,0.428571428571429)(3,0.428571428571429)(4,0.428571428571429)(5,0.428571428571429)(6,0.428571428571429)(7,0.428571428571429)(8,0.428571428571429)(9,0.428571428571429)(10,0.428571428571429)(11,0.428571428571429)(12,0.428571428571429)(13,0.428571428571429)(14,0.428571428571429)(15,0.428571428571429)(16,0.428571428571429)(17,0.428571428571429)(18,0.428571428571429)(19,0.428571428571429)(20,0.428571428571429)(21,0.428571428571429)(22,0.428571428571429)(23,0.428571428571429)(24,0.428571428571429)(25,0.428571428571429)(26,0.428571428571429)(27,0.428571428571429)(28,0.428571428571429)(29,0.428571428571429)(30,0.142857142857143)(31,0.142857142857143)(32,0.142857142857143)(33,0.142857142857143)(34,0.142857142857143)(35,0.142857142857143)(36,0.142857142857143)(37,0.142857142857143)(38,0.142857142857143)(39,0.142857142857143)(40,0.142857142857143)(41,0.142857142857143)(42,0.142857142857143)(43,0.142857142857143)(44,0.142857142857143)(45,0.142857142857143)(46,0.142857142857143)(47,0.142857142857143)(48,0.142857142857143)(49,0.142857142857143)(50,0.142857142857143)(51,0.142857142857143)(52,0.142857142857143)(53,0.142857142857143)(54,0.142857142857143)(55,0.142857142857143)(56,0.142857142857143)(57,0.142857142857143)(58,0.142857142857143)(59,0.142857142857143)(60,0.142857142857143)(61,0.142857142857143)(62,0.142857142857143)(63,0.142857142857143)(64,0.142857142857143)(65,0.142857142857143)(66,0.142857142857143)(67,0.142857142857143)(68,0.142857142857143)(69,0.142857142857143)(70,1)(71,1)(72,1)(73,1)(74,1)(75,1)(76,1)(77,1)(78,1)(79,1)(80,1)(81,1)(82,1)(83,1)(84,1)(85,1)(86,1)(87,1)(88,1)(89,1)(90,1)(91,1)(92,1)(93,1)(94,1)(95,1)(96,1)(97,1)(98,1)(99,1)(100,1)(101,1)(102,0.857142857142857)(103,0.857142857142857)(104,0.857142857142857)(105,0.857142857142857)(106,0.857142857142857)(107,0.857142857142857)(108,0.857142857142857)(109,0.857142857142857)(110,0.857142857142857)(111,0.857142857142857)(112,0.857142857142857)(113,0.857142857142857)(114,0.857142857142857)(115,0.857142857142857)(116,0.857142857142857)(117,0.857142857142857)(118,0.857142857142857)(119,0.857142857142857)(120,0.857142857142857)(121,0.857142857142857)(122,0.857142857142857)(123,0.857142857142857)(124,0.857142857142857)(125,0.857142857142857)(126,0.857142857142857)(127,0.857142857142857)(128,0.857142857142857)(129,0.857142857142857)(130,0.857142857142857)(131,0.857142857142857)(132,0.857142857142857)(133,0.857142857142857)(134,0.714285714285714)(135,0.714285714285714)(136,0.714285714285714)(137,0.714285714285714)(138,0.714285714285714)(139,0.714285714285714)(140,0.714285714285714)(141,0.714285714285714)(142,0.714285714285714)(143,0.714285714285714)(144,0.714285714285714)(145,0.714285714285714)(146,0.714285714285714)(147,0.714285714285714)(148,0.714285714285714)(149,0.714285714285714)(150,0.714285714285714)(151,0.714285714285714)(152,0.714285714285714)(153,0.714285714285714)(154,0.714285714285714)(155,0.714285714285714)(156,0.714285714285714)(157,0.714285714285714)(158,0.714285714285714)(159,0.714285714285714)(160,0.714285714285714)(161,0.714285714285714)(162,0.714285714285714)(163,0.714285714285714)(164,0.714285714285714)(165,0.714285714285714)(166,0)(167,0)(168,0)(169,0)(170,0)(171,0)(172,0)(173,0)(174,0)(175,0)(176,0)(177,0)(178,0)(179,0)(180,0)(181,0)(182,0)(183,0)(184,0)(185,0)(186,0)(187,0)(188,0)(189,0)(190,0)(191,0)(192,0)(193,0)(194,0)(195,0)(196,0)(197,0)(198,0)(199,0)(200,0)(201,0)(202,0)(203,0)(204,0)(205,0)(206,0)(207,0)(208,0)(209,0)(210,0)(211,0)(212,0)(213,0)(214,0)(215,0)(216,0.857142857142857)(217,0.857142857142857)(218,0.857142857142857)(219,0.857142857142857)(220,0.857142857142857)(221,0.857142857142857)(222,0.857142857142857)(223,0.857142857142857)(224,0.857142857142857)(225,0.857142857142857)(226,0.857142857142857)(227,0.857142857142857)(228,0.857142857142857)(229,0.857142857142857)(230,0.857142857142857)(231,0.857142857142857)(232,0.857142857142857)(233,0.857142857142857)(234,0.857142857142857)(235,0.857142857142857)(236,0.857142857142857)(237,0.857142857142857)(238,0.857142857142857)(239,0.857142857142857)(240,0.857142857142857)(241,0.857142857142857)(242,0.857142857142857)(243,0.857142857142857)(244,0.857142857142857)(245,0.857142857142857)(246,0.857142857142857)(247,0.857142857142857)(248,0.857142857142857)(249,0.857142857142857)(250,0.857142857142857)(251,0.857142857142857)(252,0.857142857142857)(253,0.857142857142857)(254,0.857142857142857)(255,0.857142857142857)(256,0.857142857142857)(257,0.857142857142857)(258,0.857142857142857)(259,0.857142857142857)(260,0.857142857142857)(261,0.857142857142857)(262,0.857142857142857)(263,0.857142857142857)(264,0.857142857142857)(265,0.857142857142857)(266,0.857142857142857)(267,0.857142857142857)(268,0.857142857142857)(269,0.857142857142857)(270,0.857142857142857)(271,0.857142857142857)(272,0.857142857142857)(273,0.857142857142857)(274,0.857142857142857)(275,0.857142857142857)(276,0.857142857142857) 
};
\addplot [
color=blue,
only marks,
mark=*,
mark options={solid},
forget plot
]
coordinates{
 (1,0.42856945859464)(2,0.42856945859464)(3,0.42856945859464)(4,0.42856945859464)(5,0.42856945859464)(6,0.42856945859464)(7,0.42856945859464)(8,0.42856945859464)(9,0.42856945859464)(10,0.42856945859464)(11,0.42856945859464)(12,0.42856945859464)(13,0.42856945859464)(14,0.42856945859464)(15,0.42856945859464)(16,0.42856945859464)(17,0.42856945859464)(18,0.42856945859464)(19,0.42856945859464)(20,0.42856945859464)(21,0.42856945859464)(22,0.42856945859464)(23,0.42856945859464)(24,0.42856945859464)(25,0.42856945859464)(26,0.42856945859464)(27,0.42856945859464)(28,0.42856945859464)(29,0.42856945859464)(30,0.142846420896763)(31,0.142846420896763)(32,0.142846420896763)(33,0.142846420896763)(34,0.142846420896763)(35,0.142846420896763)(36,0.142846420896763)(37,0.142846420896763)(38,0.142846420896763)(39,0.142846420896763)(40,0.142846420896763)(41,0.142846420896763)(42,0.142846420896763)(43,0.142846420896763)(44,0.142846420896763)(45,0.142846420896763)(46,0.142846420896763)(47,0.142846420896763)(48,0.142846420896763)(49,0.142846420896763)(50,0.142846420896763)(51,0.142846420896763)(52,0.142846420896763)(53,0.142846420896763)(54,0.142846420896763)(55,0.142846420896763)(56,0.142846420896763)(57,0.142846420896763)(58,0.142846420896763)(59,0.142846420896763)(60,0.142846420896763)(61,0.142846420896763)(62,0.142846420896763)(63,0.142846420896763)(64,0.142846420896763)(65,0.142846420896763)(66,0.142846420896763)(67,0.142846420896763)(68,0.142846420896763)(69,0.142846420896763)(70,1.00003524321135)(71,1.00003524321135)(72,1.00003524321135)(73,1.00003524321135)(74,1.00003524321135)(75,1.00003524321135)(76,1.00003524321135)(77,1.00003524321135)(78,1.00003524321135)(79,1.00003524321135)(80,1.00003524321135)(81,1.00003524321135)(82,1.00003524321135)(83,1.00003524321135)(84,1.00003524321135)(85,1.00003524321135)(86,1.00003524321135)(87,1.00003524321135)(88,1.00003524321135)(89,1.00003524321135)(90,1.00003524321135)(91,1.00003524321135)(92,1.00003524321135)(93,1.00003524321135)(94,1.00003524321135)(95,1.00003524321135)(96,1.00003524321135)(97,1.00003524321135)(98,1.00003524321135)(99,1.00003524321135)(100,1.00003524321135)(101,1.00003524321135)(102,0.853960992358289)(103,0.853960992358289)(104,0.853960992358289)(105,0.853960992358289)(106,0.853960992358289)(107,0.853960992358289)(108,0.853960992358289)(109,0.853960992358289)(110,0.853960992358289)(111,0.853960992358289)(112,0.853960992358289)(113,0.853960992358289)(114,0.853960992358289)(115,0.853960992358289)(116,0.853960992358289)(117,0.853960992358289)(118,0.853960992358289)(119,0.853960992358289)(120,0.853960992358289)(121,0.853960992358289)(122,0.853960992358289)(123,0.853960992358289)(124,0.853960992358289)(125,0.853960992358289)(126,0.853960992358289)(127,0.853960992358289)(128,0.853960992358289)(129,0.853960992358289)(130,0.853960992358289)(131,0.853960992358289)(132,0.853960992358289)(133,0.853960992358289)(134,0.853960992358289)(135,0.714101829054784)(136,0.714101829054784)(137,0.714101829054784)(138,0.714101829054784)(139,0.714101829054784)(140,0.714101829054784)(141,0.714101829054784)(142,0.714101829054784)(143,0.714101829054784)(144,0.714101829054784)(145,0.714101829054784)(146,0.714101829054784)(147,0.714101829054784)(148,0.714101829054784)(149,0.714101829054784)(150,0.714101829054784)(151,0.714101829054784)(152,0.714101829054784)(153,0.714101829054784)(154,0.714101829054784)(155,0.714101829054784)(156,0.714101829054784)(157,0.714101829054784)(158,0.714101829054784)(159,0.714101829054784)(160,0.714101829054784)(161,0.714101829054784)(162,0.714101829054784)(163,0.714101829054784)(164,0.714101829054784)(165,0.714101829054784)(166,3.00456016930184e-06)(167,3.00456016930184e-06)(168,3.00456016930184e-06)(169,3.00456016930184e-06)(170,3.00456016930184e-06)(171,3.00456016930184e-06)(172,3.00456016930184e-06)(173,3.00456016930184e-06)(174,3.00456016930184e-06)(175,3.00456016930184e-06)(176,3.00456016930184e-06)(177,3.00456016930184e-06)(178,3.00456016930184e-06)(179,3.00456016930184e-06)(180,3.00456016930184e-06)(181,3.00456016930184e-06)(182,3.00456016930184e-06)(183,3.00456016930184e-06)(184,3.00456016930184e-06)(185,3.00456016930184e-06)(186,3.00456016930184e-06)(187,3.00456016930184e-06)(188,3.00456016930184e-06)(189,3.00456016930184e-06)(190,3.00456016930184e-06)(191,3.00456016930184e-06)(192,3.00456016930184e-06)(193,3.00456016930184e-06)(194,3.00456016930184e-06)(195,3.00456016930184e-06)(196,3.00456016930184e-06)(197,3.00456016930184e-06)(198,3.00456016930184e-06)(199,3.00456016930184e-06)(200,3.00456016930184e-06)(201,3.00456016930184e-06)(202,3.00456016930184e-06)(203,3.00456016930184e-06)(204,3.00456016930184e-06)(205,3.00456016930184e-06)(206,3.00456016930184e-06)(207,3.00456016930184e-06)(208,3.00456016930184e-06)(209,3.00456016930184e-06)(210,3.00456016930184e-06)(211,3.00456016930184e-06)(212,3.00456016930184e-06)(213,3.00456016930184e-06)(214,3.00456016930184e-06)(215,3.00456016930184e-06)(216,0.85714404613258)(217,0.85714404613258)(218,0.85714404613258)(219,0.85714404613258)(220,0.85714404613258)(221,0.85714404613258)(222,0.85714404613258)(223,0.85714404613258)(224,0.85714404613258)(225,0.85714404613258)(226,0.85714404613258)(227,0.85714404613258)(228,0.85714404613258)(229,0.85714404613258)(230,0.85714404613258)(231,0.85714404613258)(232,0.85714404613258)(233,0.85714404613258)(234,0.85714404613258)(235,0.85714404613258)(236,0.85714404613258)(237,0.85714404613258)(238,0.85714404613258)(239,0.85714404613258)(240,0.85714404613258)(241,0.85714404613258)(242,0.85714404613258)(243,0.85714404613258)(244,0.85714404613258)(245,0.85714404613258)(246,0.85714404613258)(247,0.85714404613258)(248,0.85714404613258)(249,0.85714404613258)(250,0.85714404613258)(251,0.85714404613258)(252,0.85714404613258)(253,0.85714404613258)(254,0.85714404613258)(255,0.85714404613258)(256,0.85714404613258)(257,0.85714404613258)(258,0.85714404613258)(259,0.85714404613258)(260,0.85714404613258)(261,0.85714404613258)(262,0.85714404613258)(263,0.85714404613258)(264,0.85714404613258)(265,0.85714404613258)(266,0.85714404613258)(267,0.85714404613258)(268,0.85714404613258)(269,0.85714404613258)(270,0.85714404613258)(271,0.85714404613258)(272,0.85714404613258)(273,0.85714404613258)(274,0.85714404613258)(275,0.85714404613258)(276,0.85714404613258) 
};
\end{axis}
\end{tikzpicture}%

==> experiments/Potts/deconvL1Imp/demoL1TVInvDeconvImpRec.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0, xmax=300,
ymin=-0.000223359293399378, ymax=1.10018156493287,
title={TV},
MyAxisStyle,
title={\plottitle}]
\addplot [
color=red,
dashed,
forget plot
]
coordinates{
 (1,0.428571428571429)(2,0.428571428571429)(3,0.428571428571429)(4,0.428571428571429)(5,0.428571428571429)(6,0.428571428571429)(7,0.428571428571429)(8,0.428571428571429)(9,0.428571428571429)(10,0.428571428571429)(11,0.428571428571429)(12,0.428571428571429)(13,0.428571428571429)(14,0.428571428571429)(15,0.428571428571429)(16,0.428571428571429)(17,0.428571428571429)(18,0.428571428571429)(19,0.428571428571429)(20,0.428571428571429)(21,0.428571428571429)(22,0.428571428571429)(23,0.428571428571429)(24,0.428571428571429)(25,0.428571428571429)(26,0.428571428571429)(27,0.428571428571429)(28,0.428571428571429)(29,0.428571428571429)(30,0.142857142857143)(31,0.142857142857143)(32,0.142857142857143)(33,0.142857142857143)(34,0.142857142857143)(35,0.142857142857143)(36,0.142857142857143)(37,0.142857142857143)(38,0.142857142857143)(39,0.142857142857143)(40,0.142857142857143)(41,0.142857142857143)(42,0.142857142857143)(43,0.142857142857143)(44,0.142857142857143)(45,0.142857142857143)(46,0.142857142857143)(47,0.142857142857143)(48,0.142857142857143)(49,0.142857142857143)(50,0.142857142857143)(51,0.142857142857143)(52,0.142857142857143)(53,0.142857142857143)(54,0.142857142857143)(55,0.142857142857143)(56,0.142857142857143)(57,0.142857142857143)(58,0.142857142857143)(59,0.142857142857143)(60,0.142857142857143)(61,0.142857142857143)(62,0.142857142857143)(63,0.142857142857143)(64,0.142857142857143)(65,0.142857142857143)(66,0.142857142857143)(67,0.142857142857143)(68,0.142857142857143)(69,0.142857142857143)(70,1)(71,1)(72,1)(73,1)(74,1)(75,1)(76,1)(77,1)(78,1)(79,1)(80,1)(81,1)(82,1)(83,1)(84,1)(85,1)(86,1)(87,1)(88,1)(89,1)(90,1)(91,1)(92,1)(93,1)(94,1)(95,1)(96,1)(97,1)(98,1)(99,1)(100,1)(101,1)(102,0.857142857142857)(103,0.857142857142857)(104,0.857142857142857)(105,0.857142857142857)(106,0.857142857142857)(107,0.857142857142857)(108,0.857142857142857)(109,0.857142857142857)(110,0.857142857142857)(111,0.857142857142857)(112,0.857142857142857)(113,0.857142857142857)(114,0.857142857142857)(115,0.857142857142857)(116,0.857142857142857)(117,0.857142857142857)(118,0.857142857142857)(119,0.857142857142857)(120,0.857142857142857)(121,0.857142857142857)(122,0.857142857142857)(123,0.857142857142857)(124,0.857142857142857)(125,0.857142857142857)(126,0.857142857142857)(127,0.857142857142857)(128,0.857142857142857)(129,0.857142857142857)(130,0.857142857142857)(131,0.857142857142857)(132,0.857142857142857)(133,0.857142857142857)(134,0.714285714285714)(135,0.714285714285714)(136,0.714285714285714)(137,0.714285714285714)(138,0.714285714285714)(139,0.714285714285714)(140,0.714285714285714)(141,0.714285714285714)(142,0.714285714285714)(143,0.714285714285714)(144,0.714285714285714)(145,0.714285714285714)(146,0.714285714285714)(147,0.714285714285714)(148,0.714285714285714)(149,0.714285714285714)(150,0.714285714285714)(151,0.714285714285714)(152,0.714285714285714)(153,0.714285714285714)(154,0.714285714285714)(155,0.714285714285714)(156,0.714285714285714)(157,0.714285714285714)(158,0.714285714285714)(159,0.714285714285714)(160,0.714285714285714)(161,0.714285714285714)(162,0.714285714285714)(163,0.714285714285714)(164,0.714285714285714)(165,0.714285714285714)(166,0)(167,0)(168,0)(169,0)(170,0)(171,0)(172,0)(173,0)(174,0)(175,0)(176,0)(177,0)(178,0)(179,0)(180,0)(181,0)(182,0)(183,0)(184,0)(185,0)(186,0)(187,0)(188,0)(189,0)(190,0)(191,0)(192,0)(193,0)(194,0)(195,0)(196,0)(197,0)(198,0)(199,0)(200,0)(201,0)(202,0)(203,0)(204,0)(205,0)(206,0)(207,0)(208,0)(209,0)(210,0)(211,0)(212,0)(213,0)(214,0)(215,0)(216,0.857142857142857)(217,0.857142857142857)(218,0.857142857142857)(219,0.857142857142857)(220,0.857142857142857)(221,0.857142857142857)(222,0.857142857142857)(223,0.857142857142857)(224,0.857142857142857)(225,0.857142857142857)(226,0.857142857142857)(227,0.857142857142857)(228,0.857142857142857)(229,0.857142857142857)(230,0.857142857142857)(231,0.857142857142857)(232,0.857142857142857)(233,0.857142857142857)(234,0.857142857142857)(235,0.857142857142857)(236,0.857142857142857)(237,0.857142857142857)(238,0.857142857142857)(239,0.857142857142857)(240,0.857142857142857)(241,0.857142857142857)(242,0.857142857142857)(243,0.857142857142857)(244,0.857142857142857)(245,0.857142857142857)(246,0.857142857142857)(247,0.857142857142857)(248,0.857142857142857)(249,0.857142857142857)(250,0.857142857142857)(251,0.857142857142857)(252,0.857142857142857)(253,0.857142857142857)(254,0.857142857142857)(255,0.857142857142857)(256,0.857142857142857)(257,0.857142857142857)(258,0.857142857142857)(259,0.857142857142857)(260,0.857142857142857)(261,0.857142857142857)(262,0.857142857142857)(263,0.857142857142857)(264,0.857142857142857)(265,0.857142857142857)(266,0.857142857142857)(267,0.857142857142857)(268,0.857142857142857)(269,0.857142857142857)(270,0.857142857142857)(271,0.857142857142857)(272,0.857142857142857)(273,0.857142857142857)(274,0.857142857142857)(275,0.857142857142857)(276,0.857142857142857) 
};
\addplot [
color=blue,
only marks,
mark=*,
mark options={solid},
forget plot
]
coordinates{
 (1,0.428510154128607)(2,0.428725283596847)(3,0.428351030991757)(4,0.428766994907215)(5,0.428456823688596)(6,0.428569232772027)(7,0.428732934906382)(8,0.428307749066881)(9,0.428896220707473)(10,0.428283532878261)(11,0.428746052744606)(12,0.428509414256426)(13,0.428513858056084)(14,0.428677816678797)(15,0.428478696638788)(16,0.428639943217941)(17,0.428590736387459)(18,0.428445614068803)(19,0.428753085969445)(20,0.428365760248766)(21,0.428773107614318)(22,0.428379407581834)(23,0.428771597601831)(24,0.428363384681029)(25,0.428758436637581)(26,0.428439437835064)(27,0.428622617955882)(28,0.428576221767465)(29,0.428567945908529)(30,0.142842783851695)(31,0.142870699378724)(32,0.142819858146757)(33,0.142892708585018)(34,0.142839373308607)(35,0.142873281246646)(36,0.142880142559924)(37,0.142849425097851)(38,0.142912449573884)(39,0.142737255978598)(40,0.142974503342592)(41,0.142698020276862)(42,0.143024254301943)(43,0.142667654796019)(44,0.143025406460683)(45,0.142717430466048)(46,0.143008964493385)(47,0.142764804303756)(48,0.142943268100479)(49,0.142832471665388)(50,0.142814147123366)(51,0.142918910240434)(52,0.142730210236385)(53,0.143012261016845)(54,0.14263703928293)(55,0.143068971875011)(56,0.142658115122737)(57,0.143076101265905)(58,0.142734653581872)(59,0.142953348938135)(60,0.14283312325904)(61,0.14282170569315)(62,0.142900260137481)(63,0.142753010794847)(64,0.142946925339836)(65,0.142768082692423)(66,0.142925679340161)(67,0.142806931573071)(68,0.142904565766198)(69,0.142870223925823)(70,1.00003040050813)(71,0.99991676215424)(72,1.00015126325637)(73,0.999808231246472)(74,1.00015462250556)(75,0.999830832873207)(76,1.0001285011934)(77,0.999909827853814)(78,1.00009085573888)(79,0.999925519463576)(80,1.00006489739251)(81,0.999956985455653)(82,1.00005189541046)(83,0.999971382313348)(84,1.00000087679921)(85,0.999978739977162)(86,0.999975797561826)(87,1.0000391737605)(88,0.999963960422449)(89,1.00001717042705)(90,1.00003444719842)(91,0.999950690748245)(92,1.00007961781575)(93,0.999878653145035)(94,1.00013654850476)(95,0.999858936906571)(96,1.00016505902988)(97,0.99987259948215)(98,1.00009718144889)(99,0.999949001474567)(100,1.0000080367327)(101,0.9999281120919)(102,0.857183810869315)(103,0.857102483862725)(104,0.85725100264126)(105,0.85701773871847)(106,0.857308944008476)(107,0.856950085717346)(108,0.857361403915176)(109,0.856901546486936)(110,0.857359301002996)(111,0.856886317454128)(112,0.857390030570433)(113,0.856925257107556)(114,0.857353360602153)(115,0.856972555614313)(116,0.857319926318766)(117,0.857015207452061)(118,0.857239142630516)(119,0.857044912697369)(120,0.857180801496346)(121,0.857108146946995)(122,0.8571296583315)(123,0.857190307778419)(124,0.857098688941773)(125,0.857237942916793)(126,0.857045034620243)(127,0.857257715374274)(128,0.857013402372753)(129,0.857241691448016)(130,0.857026857489174)(131,0.85722175704948)(132,0.857109988320069)(133,0.857169818885608)(134,0.714362491303249)(135,0.714197653004328)(136,0.714306399974438)(137,0.714167041969128)(138,0.714418975454946)(139,0.714256221481892)(140,0.714331756769462)(141,0.714261053281352)(142,0.714317632735797)(143,0.714155183582744)(144,0.714446517627052)(145,0.71411546843378)(146,0.714453405367524)(147,0.714116612842205)(148,0.714395226961719)(149,0.714294445630018)(150,0.714228926255379)(151,0.714357517559433)(152,0.714122703350627)(153,0.714676377325702)(154,0.713833833388282)(155,0.714606991795771)(156,0.714061784559101)(157,0.714309399456184)(158,0.71453531648229)(159,0.7138881492948)(160,0.714729918946454)(161,0.713772045823179)(162,0.714709590494816)(163,0.714047041267783)(164,0.714466719497116)(165,0.71423148840716)(166,2.69160893172155e-05)(167,-6.63148681550641e-05)(168,-4.1765255732607e-05)(169,4.9399847864332e-05)(170,-6.72515739229423e-05)(171,9.81223656998228e-05)(172,-3.4579159352623e-05)(173,4.13223929169742e-05)(174,-2.03257147436066e-05)(175,4.24540135746526e-05)(176,-0.000116760241241141)(177,7.21742620040481e-05)(178,-4.6010920037317e-05)(179,3.60466519233408e-05)(180,3.59070816222897e-05)(181,-8.96006585432564e-05)(182,4.77981045608524e-05)(183,-3.03690959027027e-05)(184,9.45318527573856e-05)(185,-0.000109306159769579)(186,9.01690147019909e-05)(187,-8.71046117414303e-05)(188,0.000149534848377395)(189,-0.00010275848486363)(190,3.12780052859453e-05)(191,-4.91437935167807e-06)(192,-0.000107343530280922)(193,0.000178051615702424)(194,-0.000146303563736961)(195,0.00013787330130803)(196,-0.00015554633284129)(197,0.000135090183391069)(198,-8.27686393650638e-05)(199,0.000113839505170868)(200,-0.000134197329260481)(201,5.96304902157333e-05)(202,-0.000113917379264787)(203,0.00013660031127765)(204,1.31472418159044e-06)(205,5.87497974291738e-05)(206,-0.000147993061483564)(207,8.52862378842318e-05)(208,-0.000143410781328306)(209,0.00019921166266469)(210,-0.000203053903090344)(211,0.000224149764283213)(212,-0.000126646168692243)(213,0.000137917019142035)(214,-0.000159111303419273)(215,4.6841798964061e-05)(216,0.857203965742305)(217,0.856916843678064)(218,0.857566793735173)(219,0.856432071651575)(220,0.858138818015831)(221,0.856035090555366)(222,0.858100735203228)(223,0.856343456731697)(224,0.858059583166901)(225,0.856225690239626)(226,0.857972165175492)(227,0.856326386051095)(228,0.857749089586183)(229,0.856844970977067)(230,0.857269297103087)(231,0.857124200820207)(232,0.856876432252538)(233,0.857632597242138)(234,0.856493959440126)(235,0.857968247458108)(236,0.856493567151682)(237,0.857721260396231)(238,0.856534603929935)(239,0.857589846630228)(240,0.856647985570307)(241,0.857625628764722)(242,0.856762863408912)(243,0.857684691787198)(244,0.856705919715747)(245,0.857074629338677)(246,0.857625598546347)(247,0.856194717845867)(248,0.858549540371538)(249,0.855575135592219)(250,0.858623062875506)(251,0.855939769907305)(252,0.858071220420403)(253,0.856530820385505)(254,0.857371687293681)(255,0.857235386594206)(256,0.85667048888542)(257,0.857963105827804)(258,0.8560955812601)(259,0.858349675418198)(260,0.855935162799805)(261,0.858208605400546)(262,0.856245814791615)(263,0.858159791700435)(264,0.855969379388074)(265,0.858034454973504)(266,0.856388934420482)(267,0.858123045924987)(268,0.855973690486705)(269,0.858403452772504)(270,0.856079623145366)(271,0.857887084176773)(272,0.856523811019577)(273,0.857660043964112)(274,0.856768603291718)(275,0.857327450838588)(276,0.857114830307242) 
};
\end{axis}
\end{tikzpicture}%

==> experiments/Potts/fourierPSNRPlots/demoL2PottsInvFourierData.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{semilogyaxis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=1, xmax=256,
ymin=0.01, ymax=10,
yminorticks=true,
MyAxisStyle,
title={\plottitle}]
\addplot [
color=blue,
solid,
forget plot
]
coordinates{
 (1,0.0764434737061683)(2,0.0589855834586488)(4,0.0177687450587385)(6,0.107276772751617)(8,0.0794141482047777)(10,0.0625490233608414)(12,0.0953210150673367)(14,0.121785832036513)(16,0.0510612269107916)(18,0.108587506801275)(20,0.0706264144989211)(22,0.0228109479155667)(24,0.0183604613281592)(26,0.0623792164838592)(28,0.141950191504645)(30,0.0821955939965694)(32,0.0526083739822352)(34,0.0788467099683642)(36,0.175237399982435)(38,0.096313805416831)(40,0.0711389548383785)(42,0.105788745912061)(44,0.0951042359415488)(46,0.221640647683966)(48,0.0600267939474422)(50,0.12312874978331)(52,0.136163726446056)(54,0.0875312431149452)(56,0.0721056371750379)(58,0.0665384771467489)(60,0.11630455916644)(62,0.123272310589703)(64,0.0834250488824688)(66,0.166586582881556)(68,0.106318086038426)(70,0.08880773185242)(72,0.0439642979637938)(74,0.0589845721579209)(76,0.209414712622355)(78,0.188345108701851)(80,0.0742105690600673)(82,0.0624906800449629)(84,0.190381657805528)(86,0.202296359066582)(88,0.0634045504789285)(90,0.140819508735564)(92,0.186836210909723)(94,0.114744040037433)(96,0.0856136130764009)(98,0.264028729409721)(100,0.295704670076438)(102,0.202060464384184)(104,0.0180189253283856)(106,0.22819762281559)(108,0.4127348311982)(110,0.24812252531985)(112,0.0989853788307358)(114,0.406189089769171)(116,0.611336052783894)(118,0.550845620245109)(120,0.0836657569048783)(122,0.887757715507405)(124,1.80275621100421)(126,2.62750249721454)(128,9.16232211040699)(129,1.09913726076838)(131,0.304784076107762)(133,0.286709990991871)(135,0.119235809269733)(137,0.266121835872282)(139,0.0627622236110202)(141,0.101814375131032)(143,0.101532744709042)(145,0.0821522979337406)(147,0.0850585486559649)(149,0.0589063521750001)(151,0.0263289571113135)(153,0.0489973156198847)(155,0.060159546308701)(157,0.134487647323092)(159,0.121365949149032)(161,0.0994755037351091)(163,0.0673883911275738)(165,0.0479937302625389)(167,0.0265823760353401)(169,0.0528105097824285)(171,0.0615398486921953)(173,0.0621373720983284)(175,0.078481006179894)(177,0.029074299291869)(179,0.0374192292950873)(181,0.0736843437761742)(183,0.0819546835322011)(185,0.107742772274016)(187,0.0570101625211558)(189,0.0852464371028988)(191,0.03405922786934)(193,0.0854634580023102)(195,0.0472999555393544)(197,0.0251018595457141)(199,0.0693352045151302)(201,0.0212223631430458)(203,0.0545385861040332)(205,0.0363972010468467)(207,0.0647587832644839)(209,0.0373998723839669)(211,0.012857475841153)(213,0.0586490463203889)(215,0.0260994242011301)(217,0.0251936436553757)(219,0.104412760418057)(221,0.0472702857469197)(223,0.0103785702472634)(225,0.0810616338773048)(227,0.0846685224080321)(229,0.0450566420481933)(231,0.0811271346646417)(233,0.07831255465971)(235,0.0695574820055615)(237,0.129782486510773)(239,0.020781683064266)(241,0.0990819638146)(243,0.022964292476787)(245,0.0666702497360986)(247,0.112034471370628)(249,0.0185643521269967)(251,0.0739971428350868)(253,0.0645578619009717)(255,0.0502998604522213) 
};
\addplot [
color=blue,
only marks,
mark=x,
mark options={solid},
forget plot
]
coordinates{
 (1,0.0764434737061683)(2,0.0589855834586488)(4,0.0177687450587385)(6,0.107276772751617)(8,0.0794141482047777)(10,0.0625490233608414)(12,0.0953210150673367)(14,0.121785832036513)(16,0.0510612269107916)(18,0.108587506801275)(20,0.0706264144989211)(22,0.0228109479155667)(24,0.0183604613281592)(26,0.0623792164838592)(28,0.141950191504645)(30,0.0821955939965694)(32,0.0526083739822352)(34,0.0788467099683642)(36,0.175237399982435)(38,0.096313805416831)(40,0.0711389548383785)(42,0.105788745912061)(44,0.0951042359415488)(46,0.221640647683966)(48,0.0600267939474422)(50,0.12312874978331)(52,0.136163726446056)(54,0.0875312431149452)(56,0.0721056371750379)(58,0.0665384771467489)(60,0.11630455916644)(62,0.123272310589703)(64,0.0834250488824688)(66,0.166586582881556)(68,0.106318086038426)(70,0.08880773185242)(72,0.0439642979637938)(74,0.0589845721579209)(76,0.209414712622355)(78,0.188345108701851)(80,0.0742105690600673)(82,0.0624906800449629)(84,0.190381657805528)(86,0.202296359066582)(88,0.0634045504789285)(90,0.140819508735564)(92,0.186836210909723)(94,0.114744040037433)(96,0.0856136130764009)(98,0.264028729409721)(100,0.295704670076438)(102,0.202060464384184)(104,0.0180189253283856)(106,0.22819762281559)(108,0.4127348311982)(110,0.24812252531985)(112,0.0989853788307358)(114,0.406189089769171)(116,0.611336052783894)(118,0.550845620245109)(120,0.0836657569048783)(122,0.887757715507405)(124,1.80275621100421)(126,2.62750249721454)(128,9.16232211040699)(129,1.09913726076838)(131,0.304784076107762)(133,0.286709990991871)(135,0.119235809269733)(137,0.266121835872282)(139,0.0627622236110202)(141,0.101814375131032)(143,0.101532744709042)(145,0.0821522979337406)(147,0.0850585486559649)(149,0.0589063521750001)(151,0.0263289571113135)(153,0.0489973156198847)(155,0.060159546308701)(157,0.134487647323092)(159,0.121365949149032)(161,0.0994755037351091)(163,0.0673883911275738)(165,0.0479937302625389)(167,0.0265823760353401)(169,0.0528105097824285)(171,0.0615398486921953)(173,0.0621373720983284)(175,0.078481006179894)(177,0.029074299291869)(179,0.0374192292950873)(181,0.0736843437761742)(183,0.0819546835322011)(185,0.107742772274016)(187,0.0570101625211558)(189,0.0852464371028988)(191,0.03405922786934)(193,0.0854634580023102)(195,0.0472999555393544)(197,0.0251018595457141)(199,0.0693352045151302)(201,0.0212223631430458)(203,0.0545385861040332)(205,0.0363972010468467)(207,0.0647587832644839)(209,0.0373998723839669)(211,0.012857475841153)(213,0.0586490463203889)(215,0.0260994242011301)(217,0.0251936436553757)(219,0.104412760418057)(221,0.0472702857469197)(223,0.0103785702472634)(225,0.0810616338773048)(227,0.0846685224080321)(229,0.0450566420481933)(231,0.0811271346646417)(233,0.07831255465971)(235,0.0695574820055615)(237,0.129782486510773)(239,0.020781683064266)(241,0.0990819638146)(243,0.022964292476787)(245,0.0666702497360986)(247,0.112034471370628)(249,0.0185643521269967)(251,0.0739971428350868)(253,0.0645578619009717)(255,0.0502998604522213) 
};
\end{semilogyaxis}
\end{tikzpicture}%

==> experiments/Potts/fourierPSNRPlots/demoL2PottsInvFourierPSNR.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{semilogxaxis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0.001, xmax=10,
xminorticks=true,
ymin=8.54828670026267, ymax=41.034817140126,
MyAxisStyle,
title={\plottitle}]
\addplot [
color=blue,
solid,
mark=x,
mark options={solid},
forget plot
]
coordinates{
 (0.001,23.1447807130224)(0.00162377673918872,23.286826679723)(0.00263665089873036,23.7150655448433)(0.0042813323987194,24.561429816791)(0.00695192796177561,26.32903299316)(0.0112883789168469,28.5486409667263)(0.0183298071083244,37.3043792182964)(0.0297635144163132,37.3043747537439)(0.0483293023857175,37.3043782251631)(0.0784759970351461,37.3007703492871)(0.127427498570313,28.3545084872265)(0.206913808111479,28.188361324971)(0.335981828628378,28.1883647668245)(0.545559478116852,22.7678122256195)(0.885866790410082,18.1307329396161)(1.43844988828766,18.1307365382345)(2.33572146909012,18.1307220138742)(3.79269019073225,18.1307093301807)(6.15848211066026,9.49809633362519)(10,9.49809633362519) 
};
\end{semilogxaxis}
\end{tikzpicture}%

==> experiments/Potts/fourierPSNRPlots/demoL2PottsInvFourierRec.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0, xmax=300,
ymin=0, ymax=1.10556399441609,
MyAxisStyle,
title={\plottitle}]
\addplot [
color=red,
dashed,
forget plot
]
coordinates{
 (1,0.428571428571429)(2,0.428571428571429)(3,0.428571428571429)(4,0.428571428571429)(5,0.428571428571429)(6,0.428571428571429)(7,0.428571428571429)(8,0.428571428571429)(9,0.428571428571429)(10,0.428571428571429)(11,0.428571428571429)(12,0.428571428571429)(13,0.428571428571429)(14,0.428571428571429)(15,0.428571428571429)(16,0.428571428571429)(17,0.428571428571429)(18,0.428571428571429)(19,0.428571428571429)(20,0.428571428571429)(21,0.428571428571429)(22,0.428571428571429)(23,0.428571428571429)(24,0.428571428571429)(25,0.428571428571429)(26,0.428571428571429)(27,0.428571428571429)(28,0.428571428571429)(29,0.428571428571429)(30,0.428571428571429)(31,0.428571428571429)(32,0.428571428571429)(33,0.142857142857143)(34,0.142857142857143)(35,0.142857142857143)(36,0.142857142857143)(37,0.142857142857143)(38,0.142857142857143)(39,0.142857142857143)(40,0.142857142857143)(41,0.142857142857143)(42,0.142857142857143)(43,0.142857142857143)(44,0.142857142857143)(45,0.142857142857143)(46,0.142857142857143)(47,0.142857142857143)(48,0.142857142857143)(49,0.142857142857143)(50,0.142857142857143)(51,0.142857142857143)(52,0.142857142857143)(53,0.142857142857143)(54,0.142857142857143)(55,0.142857142857143)(56,0.142857142857143)(57,0.142857142857143)(58,0.142857142857143)(59,0.142857142857143)(60,0.142857142857143)(61,0.142857142857143)(62,0.142857142857143)(63,0.142857142857143)(64,0.142857142857143)(65,1)(66,1)(67,1)(68,1)(69,1)(70,1)(71,1)(72,1)(73,1)(74,1)(75,1)(76,1)(77,1)(78,1)(79,1)(80,1)(81,1)(82,1)(83,1)(84,1)(85,1)(86,1)(87,1)(88,1)(89,1)(90,1)(91,1)(92,1)(93,1)(94,1)(95,1)(96,1)(97,0.857142857142857)(98,0.857142857142857)(99,0.857142857142857)(100,0.857142857142857)(101,0.857142857142857)(102,0.857142857142857)(103,0.857142857142857)(104,0.857142857142857)(105,0.857142857142857)(106,0.857142857142857)(107,0.857142857142857)(108,0.857142857142857)(109,0.857142857142857)(110,0.857142857142857)(111,0.857142857142857)(112,0.857142857142857)(113,0.857142857142857)(114,0.857142857142857)(115,0.857142857142857)(116,0.857142857142857)(117,0.857142857142857)(118,0.857142857142857)(119,0.857142857142857)(120,0.857142857142857)(121,0.857142857142857)(122,0.857142857142857)(123,0.857142857142857)(124,0.857142857142857)(125,0.857142857142857)(126,0.857142857142857)(127,0.857142857142857)(128,0.857142857142857)(129,0.714285714285714)(130,0.714285714285714)(131,0.714285714285714)(132,0.714285714285714)(133,0.714285714285714)(134,0.714285714285714)(135,0.714285714285714)(136,0.714285714285714)(137,0.714285714285714)(138,0.714285714285714)(139,0.714285714285714)(140,0.714285714285714)(141,0.714285714285714)(142,0.714285714285714)(143,0.714285714285714)(144,0.714285714285714)(145,0.714285714285714)(146,0.714285714285714)(147,0.714285714285714)(148,0.714285714285714)(149,0.714285714285714)(150,0.714285714285714)(151,0.714285714285714)(152,0.714285714285714)(153,0.714285714285714)(154,0.714285714285714)(155,0.714285714285714)(156,0.714285714285714)(157,0.714285714285714)(158,0.714285714285714)(159,0.714285714285714)(160,0.714285714285714)(161,0)(162,0)(163,0)(164,0)(165,0)(166,0)(167,0)(168,0)(169,0)(170,0)(171,0)(172,0)(173,0)(174,0)(175,0)(176,0)(177,0)(178,0)(179,0)(180,0)(181,0)(182,0)(183,0)(184,0)(185,0)(186,0)(187,0)(188,0)(189,0)(190,0)(191,0)(192,0)(193,0.857142857142857)(194,0.857142857142857)(195,0.857142857142857)(196,0.857142857142857)(197,0.857142857142857)(198,0.857142857142857)(199,0.857142857142857)(200,0.857142857142857)(201,0.857142857142857)(202,0.857142857142857)(203,0.857142857142857)(204,0.857142857142857)(205,0.857142857142857)(206,0.857142857142857)(207,0.857142857142857)(208,0.857142857142857)(209,0.857142857142857)(210,0.857142857142857)(211,0.857142857142857)(212,0.857142857142857)(213,0.857142857142857)(214,0.857142857142857)(215,0.857142857142857)(216,0.857142857142857)(217,0.857142857142857)(218,0.857142857142857)(219,0.857142857142857)(220,0.857142857142857)(221,0.857142857142857)(222,0.857142857142857)(223,0.857142857142857)(224,0.857142857142857)(225,0.571428571428571)(226,0.571428571428571)(227,0.571428571428571)(228,0.571428571428571)(229,0.571428571428571)(230,0.571428571428571)(231,0.571428571428571)(232,0.571428571428571)(233,0.571428571428571)(234,0.571428571428571)(235,0.571428571428571)(236,0.571428571428571)(237,0.571428571428571)(238,0.571428571428571)(239,0.571428571428571)(240,0.571428571428571)(241,0.571428571428571)(242,0.571428571428571)(243,0.571428571428571)(244,0.571428571428571)(245,0.571428571428571)(246,0.571428571428571)(247,0.571428571428571)(248,0.571428571428571)(249,0.571428571428571)(250,0.571428571428571)(251,0.571428571428571)(252,0.571428571428571)(253,0.571428571428571)(254,0.571428571428571)(255,0.571428571428571)(256,0.571428571428571) 
};
\addplot [
color=blue,
only marks,
mark=*,
mark options={solid},
forget plot
]
coordinates{
 (1,0.433921988051133)(2,0.433921988051133)(3,0.433921988051133)(4,0.433921988051133)(5,0.433921988051133)(6,0.433921988051133)(7,0.433921988051133)(8,0.433921988051133)(9,0.433921988051133)(10,0.433921988051133)(11,0.433921988051133)(12,0.433921988051133)(13,0.433921988051133)(14,0.433921988051133)(15,0.433921988051133)(16,0.433921988051133)(17,0.433921988051133)(18,0.433921988051133)(19,0.433921988051133)(20,0.433921988051133)(21,0.433921988051133)(22,0.433921988051133)(23,0.433921988051133)(24,0.433921988051133)(25,0.433921988051133)(26,0.433921988051133)(27,0.433921988051133)(28,0.433921988051133)(29,0.433921988051133)(30,0.433921988051133)(31,0.433921988051133)(32,0.433921988051133)(33,0.137312099434809)(34,0.137312099434809)(35,0.137312099434809)(36,0.137312099434809)(37,0.137312099434809)(38,0.137312099434809)(39,0.137312099434809)(40,0.137312099434809)(41,0.137312099434809)(42,0.137312099434809)(43,0.137312099434809)(44,0.137312099434809)(45,0.137312099434809)(46,0.137312099434809)(47,0.137312099434809)(48,0.137312099434809)(49,0.137312099434809)(50,0.137312099434809)(51,0.137312099434809)(52,0.137312099434809)(53,0.137312099434809)(54,0.137312099434809)(55,0.137312099434809)(56,0.137312099434809)(57,0.137312099434809)(58,0.137312099434809)(59,0.137312099434809)(60,0.137312099434809)(61,0.137312099434809)(62,0.137312099434809)(63,0.137312099434809)(64,0.137312099434809)(65,1.0050581767419)(66,1.0050581767419)(67,1.0050581767419)(68,1.0050581767419)(69,1.0050581767419)(70,1.0050581767419)(71,1.0050581767419)(72,1.0050581767419)(73,1.0050581767419)(74,1.0050581767419)(75,1.0050581767419)(76,1.0050581767419)(77,1.0050581767419)(78,1.0050581767419)(79,1.0050581767419)(80,1.0050581767419)(81,1.0050581767419)(82,1.0050581767419)(83,1.0050581767419)(84,1.0050581767419)(85,1.0050581767419)(86,1.0050581767419)(87,1.0050581767419)(88,1.0050581767419)(89,1.0050581767419)(90,1.0050581767419)(91,1.0050581767419)(92,1.0050581767419)(93,1.0050581767419)(94,1.0050581767419)(95,1.0050581767419)(96,1.0050581767419)(97,1.0050581767419)(98,0.847906495846002)(99,0.847906495846002)(100,0.847906495846002)(101,0.847906495846002)(102,0.847906495846002)(103,0.847906495846002)(104,0.847906495846002)(105,0.847906495846002)(106,0.847906495846002)(107,0.847906495846002)(108,0.847906495846002)(109,0.847906495846002)(110,0.847906495846002)(111,0.847906495846002)(112,0.847906495846002)(113,0.847906495846002)(114,0.847906495846002)(115,0.847906495846002)(116,0.847906495846002)(117,0.847906495846002)(118,0.847906495846002)(119,0.847906495846002)(120,0.847906495846002)(121,0.847906495846002)(122,0.847906495846002)(123,0.847906495846002)(124,0.847906495846002)(125,0.847906495846002)(126,0.847906495846002)(127,0.708270182770507)(128,0.708270182770507)(129,0.708270182770507)(130,0.708270182770507)(131,0.708270182770507)(132,0.708270182770507)(133,0.708270182770507)(134,0.708270182770507)(135,0.708270182770507)(136,0.708270182770507)(137,0.708270182770507)(138,0.708270182770507)(139,0.708270182770507)(140,0.708270182770507)(141,0.708270182770507)(142,0.708270182770507)(143,0.708270182770507)(144,0.708270182770507)(145,0.708270182770507)(146,0.708270182770507)(147,0.708270182770507)(148,0.708270182770507)(149,0.708270182770507)(150,0.708270182770507)(151,0.708270182770507)(152,0.708270182770507)(153,0.708270182770507)(154,0.708270182770507)(155,0.708270182770507)(156,0.708270182770507)(157,0.708270182770507)(158,0.708270182770507)(159,0.708270182770507)(160,0.708270182770507)(161,0.0177144417079296)(162,0.0177144417079296)(163,0.0177144417079296)(164,0.0177144417079296)(165,0.0177144417079296)(166,0.0177144417079296)(167,0.0177144417079296)(168,0.0177144417079296)(169,0.0177144417079296)(170,0.0177144417079296)(171,0.0177144417079296)(172,0.0177144417079296)(173,0.0177144417079296)(174,0.0177144417079296)(175,0.0177144417079296)(176,0.0177144417079296)(177,0.0177144417079296)(178,0.0177144417079296)(179,0.0177144417079296)(180,0.0177144417079296)(181,0.0177144417079296)(182,0.0177144417079296)(183,0.0177144417079296)(184,0.0177144417079296)(185,0.0177144417079296)(186,0.0177144417079296)(187,0.0177144417079296)(188,0.0177144417079296)(189,0.0177144417079296)(190,0.0177144417079296)(191,0.0177144417079296)(192,0.0177144417079296)(193,0.858446530877567)(194,0.858446530877567)(195,0.858446530877567)(196,0.858446530877567)(197,0.858446530877567)(198,0.858446530877567)(199,0.858446530877567)(200,0.858446530877567)(201,0.858446530877567)(202,0.858446530877567)(203,0.858446530877567)(204,0.858446530877567)(205,0.858446530877567)(206,0.858446530877567)(207,0.858446530877567)(208,0.858446530877567)(209,0.858446530877567)(210,0.858446530877567)(211,0.858446530877567)(212,0.858446530877567)(213,0.858446530877567)(214,0.858446530877567)(215,0.858446530877567)(216,0.858446530877567)(217,0.858446530877567)(218,0.858446530877567)(219,0.858446530877567)(220,0.858446530877567)(221,0.858446530877567)(222,0.858446530877567)(223,0.858446530877567)(224,0.858446530877567)(225,0.576346590634033)(226,0.576346590634033)(227,0.576346590634033)(228,0.576346590634033)(229,0.576346590634033)(230,0.576346590634033)(231,0.576346590634033)(232,0.576346590634033)(233,0.576346590634033)(234,0.576346590634033)(235,0.576346590634033)(236,0.576346590634033)(237,0.576346590634033)(238,0.576346590634033)(239,0.576346590634033)(240,0.576346590634033)(241,0.576346590634033)(242,0.576346590634033)(243,0.576346590634033)(244,0.576346590634033)(245,0.576346590634033)(246,0.576346590634033)(247,0.576346590634033)(248,0.576346590634033)(249,0.576346590634033)(250,0.576346590634033)(251,0.576346590634033)(252,0.576346590634033)(253,0.576346590634033)(254,0.576346590634033)(255,0.576346590634033)(256,0.576346590634033) 
};
\end{axis}
\end{tikzpicture}%

==> experiments/Potts/fourierPSNRPlots/demoL2TVInvFourierPSNR.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{semilogxaxis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0.001, xmax=10,
xminorticks=true,
ymin=8.54828670026267, ymax=41.034817140126,
MyAxisStyle,
title={\plottitle}]
\addplot [
color=blue,
solid,
mark=x,
mark options={solid},
forget plot
]
coordinates{
 (0.001,15.4370277636243)(0.00162377673918872,20.3937304434344)(0.00263665089873036,21.6430053207331)(0.0042813323987194,22.5134935639227)(0.00695192796177561,22.8911046195706)(0.0112883789168469,23.1031731736382)(0.0183298071083244,22.9655264799995)(0.0297635144163132,22.6208854297596)(0.0483293023857175,22.8692197763225)(0.0784759970351461,23.6785002827239)(0.127427498570313,26.2956667691405)(0.206913808111479,29.8137923479719)(0.335981828628378,28.7116570428203)(0.545559478116852,26.7780516104397)(0.885866790410082,23.993121002618)(1.43844988828766,20.5339658792062)(2.33572146909012,17.684594660342)(3.79269019073225,14.9419904088106)(6.15848211066026,11.7412551614025)(10,10.3058059390993) 
};
\end{semilogxaxis}
\end{tikzpicture}%

==> experiments/Potts/fourierPSNRPlots/demoL2TVInvFourierRec.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% 
% 
\begin{tikzpicture}

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0, xmax=300,
ymin=0, ymax=1.10556399441609,
MyAxisStyle,
title={\plottitle}]
\addplot [
color=red,
dashed,
forget plot
]
coordinates{
 (1,0.428571428571429)(2,0.428571428571429)(3,0.428571428571429)(4,0.428571428571429)(5,0.428571428571429)(6,0.428571428571429)(7,0.428571428571429)(8,0.428571428571429)(9,0.428571428571429)(10,0.428571428571429)(11,0.428571428571429)(12,0.428571428571429)(13,0.428571428571429)(14,0.428571428571429)(15,0.428571428571429)(16,0.428571428571429)(17,0.428571428571429)(18,0.428571428571429)(19,0.428571428571429)(20,0.428571428571429)(21,0.428571428571429)(22,0.428571428571429)(23,0.428571428571429)(24,0.428571428571429)(25,0.428571428571429)(26,0.428571428571429)(27,0.428571428571429)(28,0.428571428571429)(29,0.428571428571429)(30,0.428571428571429)(31,0.428571428571429)(32,0.428571428571429)(33,0.142857142857143)(34,0.142857142857143)(35,0.142857142857143)(36,0.142857142857143)(37,0.142857142857143)(38,0.142857142857143)(39,0.142857142857143)(40,0.142857142857143)(41,0.142857142857143)(42,0.142857142857143)(43,0.142857142857143)(44,0.142857142857143)(45,0.142857142857143)(46,0.142857142857143)(47,0.142857142857143)(48,0.142857142857143)(49,0.142857142857143)(50,0.142857142857143)(51,0.142857142857143)(52,0.142857142857143)(53,0.142857142857143)(54,0.142857142857143)(55,0.142857142857143)(56,0.142857142857143)(57,0.142857142857143)(58,0.142857142857143)(59,0.142857142857143)(60,0.142857142857143)(61,0.142857142857143)(62,0.142857142857143)(63,0.142857142857143)(64,0.142857142857143)(65,1)(66,1)(67,1)(68,1)(69,1)(70,1)(71,1)(72,1)(73,1)(74,1)(75,1)(76,1)(77,1)(78,1)(79,1)(80,1)(81,1)(82,1)(83,1)(84,1)(85,1)(86,1)(87,1)(88,1)(89,1)(90,1)(91,1)(92,1)(93,1)(94,1)(95,1)(96,1)(97,0.857142857142857)(98,0.857142857142857)(99,0.857142857142857)(100,0.857142857142857)(101,0.857142857142857)(102,0.857142857142857)(103,0.857142857142857)(104,0.857142857142857)(105,0.857142857142857)(106,0.857142857142857)(107,0.857142857142857)(108,0.857142857142857)(109,0.857142857142857)(110,0.857142857142857)(111,0.857142857142857)(112,0.857142857142857)(113,0.857142857142857)(114,0.857142857142857)(115,0.857142857142857)(116,0.857142857142857)(117,0.857142857142857)(118,0.857142857142857)(119,0.857142857142857)(120,0.857142857142857)(121,0.857142857142857)(122,0.857142857142857)(123,0.857142857142857)(124,0.857142857142857)(125,0.857142857142857)(126,0.857142857142857)(127,0.857142857142857)(128,0.857142857142857)(129,0.714285714285714)(130,0.714285714285714)(131,0.714285714285714)(132,0.714285714285714)(133,0.714285714285714)(134,0.714285714285714)(135,0.714285714285714)(136,0.714285714285714)(137,0.714285714285714)(138,0.714285714285714)(139,0.714285714285714)(140,0.714285714285714)(141,0.714285714285714)(142,0.714285714285714)(143,0.714285714285714)(144,0.714285714285714)(145,0.714285714285714)(146,0.714285714285714)(147,0.714285714285714)(148,0.714285714285714)(149,0.714285714285714)(150,0.714285714285714)(151,0.714285714285714)(152,0.714285714285714)(153,0.714285714285714)(154,0.714285714285714)(155,0.714285714285714)(156,0.714285714285714)(157,0.714285714285714)(158,0.714285714285714)(159,0.714285714285714)(160,0.714285714285714)(161,0)(162,0)(163,0)(164,0)(165,0)(166,0)(167,0)(168,0)(169,0)(170,0)(171,0)(172,0)(173,0)(174,0)(175,0)(176,0)(177,0)(178,0)(179,0)(180,0)(181,0)(182,0)(183,0)(184,0)(185,0)(186,0)(187,0)(188,0)(189,0)(190,0)(191,0)(192,0)(193,0.857142857142857)(194,0.857142857142857)(195,0.857142857142857)(196,0.857142857142857)(197,0.857142857142857)(198,0.857142857142857)(199,0.857142857142857)(200,0.857142857142857)(201,0.857142857142857)(202,0.857142857142857)(203,0.857142857142857)(204,0.857142857142857)(205,0.857142857142857)(206,0.857142857142857)(207,0.857142857142857)(208,0.857142857142857)(209,0.857142857142857)(210,0.857142857142857)(211,0.857142857142857)(212,0.857142857142857)(213,0.857142857142857)(214,0.857142857142857)(215,0.857142857142857)(216,0.857142857142857)(217,0.857142857142857)(218,0.857142857142857)(219,0.857142857142857)(220,0.857142857142857)(221,0.857142857142857)(222,0.857142857142857)(223,0.857142857142857)(224,0.857142857142857)(225,0.571428571428571)(226,0.571428571428571)(227,0.571428571428571)(228,0.571428571428571)(229,0.571428571428571)(230,0.571428571428571)(231,0.571428571428571)(232,0.571428571428571)(233,0.571428571428571)(234,0.571428571428571)(235,0.571428571428571)(236,0.571428571428571)(237,0.571428571428571)(238,0.571428571428571)(239,0.571428571428571)(240,0.571428571428571)(241,0.571428571428571)(242,0.571428571428571)(243,0.571428571428571)(244,0.571428571428571)(245,0.571428571428571)(246,0.571428571428571)(247,0.571428571428571)(248,0.571428571428571)(249,0.571428571428571)(250,0.571428571428571)(251,0.571428571428571)(252,0.571428571428571)(253,0.571428571428571)(254,0.571428571428571)(255,0.571428571428571)(256,0.571428571428571) 
};
\addplot [
color=blue,
only marks,
mark=*,
mark options={solid},
forget plot
]
coordinates{
 (1,0.430553699102843)(2,0.430554341831477)(3,0.430553619689099)(4,0.451672610103323)(5,0.451672786504997)(6,0.451671979305322)(7,0.451673912600867)(8,0.451671175345987)(9,0.45167513043436)(10,0.451670539940858)(11,0.451676080032847)(12,0.45167033255939)(13,0.451676474872377)(14,0.451670828290858)(15,0.451675974941359)(16,0.451672358281093)(17,0.451674684196017)(18,0.42341153035717)(19,0.423412686959726)(20,0.423411423516602)(21,0.423413159931856)(22,0.423411594614343)(23,0.423413185492812)(24,0.423412131527619)(25,0.417542183342791)(26,0.417540417929134)(27,0.41754323605963)(28,0.417539736416457)(29,0.417543532290651)(30,0.417539777257331)(31,0.41754288446263)(32,0.41754095479969)(33,0.148750668035189)(34,0.148749085708034)(35,0.14875199081669)(36,0.148748349578601)(37,0.14622564509837)(38,0.146221458133494)(39,0.146225617094843)(40,0.146221632674517)(41,0.146225494082461)(42,0.146222283580173)(43,0.146225021911356)(44,0.148337674652213)(45,0.148339025194871)(46,0.148338651197413)(47,0.148338610659813)(48,0.148339784723247)(49,0.14833821481408)(50,0.148340798847102)(51,0.148337869733241)(52,0.146619905446241)(53,0.14661598346006)(54,0.146620536967557)(55,0.146616015909812)(56,0.146621059445338)(57,0.146616245992464)(58,0.146621394786604)(59,0.146616544731121)(60,0.146621537568902)(61,0.146617052278701)(62,0.146621059752065)(63,0.146618287165168)(64,0.146619587436356)(65,0.910312370158517)(66,0.916574086776726)(67,0.91657036815774)(68,0.91657652335668)(69,0.916567316826686)(70,0.916579794465548)(71,0.916564601081176)(72,0.916581883552961)(73,0.916563290543883)(74,0.91658201894113)(75,0.916564155011303)(76,0.916580210724914)(77,0.916566700329149)(78,0.916577245974626)(79,0.916570138584974)(80,0.916573894631116)(81,0.916573759382205)(82,0.91657080074428)(83,0.916576976555514)(84,0.9165684501567)(85,0.916579377336596)(86,0.916567121056255)(87,0.91658076334071)(88,0.916566869009673)(89,0.916581130070941)(90,0.916567588480467)(91,0.916580574554108)(92,0.916569117822683)(93,0.916579194132445)(94,0.916571321613248)(95,0.916577031833094)(96,0.916574156149142)(97,0.881374046949967)(98,0.808734475772539)(99,0.808736990935274)(100,0.808732158954086)(101,0.808738731344308)(102,0.808731186312477)(103,0.808739654946895)(104,0.808730877187037)(105,0.808740228844937)(106,0.808730711715818)(107,0.808740340818579)(108,0.808730782029533)(109,0.808739844616611)(110,0.808731257961115)(111,0.808739015019343)(112,0.80873200183112)(113,0.808738033891474)(114,0.808732910345958)(115,0.808737043512055)(116,0.808733788585926)(117,0.808736238150503)(118,0.808734460939459)(119,0.808735692094178)(120,0.811533595383443)(121,0.811534490057413)(122,0.811533372739838)(123,0.811534427043466)(124,0.8115332935016)(125,0.811534120675477)(126,0.811533490560718)(127,0.770567673466878)(128,0.770567473287895)(129,0.731203312128663)(130,0.731202383439646)(131,0.731203692878993)(132,0.731201523058996)(133,0.731203658063902)(134,0.731200733313253)(135,0.731203299831747)(136,0.731200109924)(137,0.731202756068775)(138,0.731199685533757)(139,0.731202063410147)(140,0.73119952453674)(141,0.731201201531551)(142,0.731199700114457)(143,0.731200116469387)(144,0.752399586463726)(145,0.752400141900871)(146,0.752398389567763)(147,0.752400510952784)(148,0.752397559936941)(149,0.752400456352046)(150,0.752397050687647)(151,0.752400260992852)(152,0.752396535973923)(153,0.752399993200812)(154,0.752395829211079)(155,0.752399137861927)(156,0.752395568398331)(157,0.752397983062407)(158,0.752395865087643)(159,0.752396850205797)(160,0.707328827805908)(161,0.105604016399884)(162,0.105603314891875)(163,0.105604028151364)(164,0.105603316266403)(165,0.0581489009332082)(166,0.0581462467298704)(167,0.0581509278614193)(168,0.0581440768469407)(169,0.0581520647060402)(170,0.058142372468627)(171,0.0581524935151234)(172,0.0581411302932983)(173,0.0581525838167404)(174,0.0581402295923098)(175,0.0581526159390026)(176,0.0581391499495918)(177,0.0581530116236455)(178,0.0581374111248446)(179,0.0581542314311061)(180,0.058134998898583)(181,0.0581552109036359)(182,0.0581344950022901)(183,0.0581535132265087)(184,0.0581366544870388)(185,0.0581497276522037)(186,0.0581403017807158)(187,0.0581452278316606)(188,0.0581439737430083)(189,0.0581416634775829)(190,0.0581458557995081)(191,0.0581410792655405)(192,0.0581441228366857)(193,0.807620922862899)(194,0.807616540227761)(195,0.807622888946237)(196,0.807618096156766)(197,0.828568484118646)(198,0.828566665391852)(199,0.828568280697625)(200,0.873794277981826)(201,0.87378762710213)(202,0.873801017240512)(203,0.873781097964008)(204,0.873806838207843)(205,0.873775701612585)(206,0.873810874704638)(207,0.873772280019691)(208,0.873812443716951)(209,0.873771344397981)(210,0.873811310665232)(211,0.873772904305636)(212,0.873807774230825)(213,0.873776459924939)(214,0.873802594264762)(215,0.873781136038043)(216,0.873796827946638)(217,0.873785863519501)(218,0.873791649827925)(219,0.873789515002677)(220,0.873788321105831)(221,0.87379082415982)(222,0.87378832098803)(223,0.784563221934348)(224,0.784562016943071)(225,0.619245377025612)(226,0.619250191043407)(227,0.619241716029033)(228,0.61925248738967)(229,0.619241395743637)(230,0.619252264849884)(231,0.619242699599983)(232,0.619250977802598)(233,0.619244477976768)(234,0.619056668518274)(235,0.619053141770879)(236,0.619055323357393)(237,0.619054186657325)(238,0.619053986363201)(239,0.619054852889307)(240,0.61905273684199)(241,0.619055044285817)(242,0.619051698083238)(243,0.619054800547757)(244,0.619050921301039)(245,0.619054059805211)(246,0.619050602693644)(247,0.619052873346601)(248,0.61905105609558)(249,0.594733524927634)(250,0.594732498416354)(251,0.59473370020344)(252,0.594732561196607)(253,0.590579081421995)(254,0.590578145332481)(255,0.590578978952605)(256,0.59057854940161) 
};
\end{axis}
\end{tikzpicture}%
